Geometric Shaping of 2-Dimensional Constellations in the Presence of Laser Phase Noise

In this paper, we propose a geometric shaping (GS) strategy to design 8, 16, 32 and 64-ary modulation formats for the optical fibre channel impaired by both additive white Gaussian (AWGN) and phase noise. The constellations were optimised to maximise generalised mutual information (GMI) using a mismatched channel model. The presented formats demonstrate an enhanced signal-to-noise ratio (SNR) tolerance in high phase noise regimes when compared with their quadrature amplitude modulation (QAM) or AWGN-optimised counterparts. By putting the optimisation results in the context of the 400ZR implementation agreement, we show that GS alone can either relax the laser linewidth (LW) or carrier phase estimation (CPE) requirements of 400 Gbit/s transmission links and beyond. Following the GMI validation, the performance of the presented formats was examined in terms of post forward error correction (FEC) bit-error-rate (BER) for a soft decision (SD) extended Hamming code (128, 120), implemented as per the 400ZR implementation agreement. We demonstrate gains of up to 1.2 dB when compared to the 64-ary AWGN shaped formats.

==> 16QAM/Mat/LW=1.0__SNR=14.5dB_AWGN_MAT-1.tsv <==
-1.43149	1.29874
-1.14331	0.45616
-1.31757	-1.24015
-1.59165	-0.31605
-0.48606	1.36630
-0.27020	0.44851
-0.39222	-1.34892
-0.61535	-0.41961
1.33298	1.21662
1.58444	0.28860
1.46493	-1.25851
1.10433	-0.44706
0.41362	1.35238
0.59820	0.42337
0.50661	-1.37215
0.24273	-0.44824


==> 16QAM/Mat/LW=1.0__SNR=14.5dB_AWGN_MAT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {16QAM/Mat/LW=1.0__SNR=14.5dB_AWGN_MAT-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=1.5pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{16QAM/Mat/LW=1.0__SNR=14.5dB_AWGN_MAT-1.tsv};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.33149,1.19874) {0};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.04331,0.35616) {1};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.21757,-1.34015) {2};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.49165,-0.41605) {3};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.38606,1.2663) {4};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.1702,0.34851) {5};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.29222,-1.44892) {6};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.51535,-0.51961) {7};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.43298,1.11662) {8};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.68444,0.1886) {9};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.56493,-1.35851) {A};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.20433,-0.54706) {B};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.51362,1.25238) {C};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.6982,0.32337) {D};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.60661,-1.47215) {E};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.34273,-0.54824) {F};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(d)}};
\end{axis}
\end{tikzpicture}%

==> 16QAM/Mat/LW=2.0__SNR=15.0dB_AWGN_MAT-1.tsv <==
-1.33009	1.21945
-1.59986	0.29509
-1.40694	-1.33192
-1.13783	-0.47215
-0.41264	1.33458
-0.62779	0.41323
-0.47154	-1.35862
-0.25186	-0.44370
1.42154	1.31598
1.12520	0.47021
1.33586	-1.21417
1.59251	-0.29279
0.48183	1.36352
0.24297	0.44898
0.41949	-1.33351
0.61915	-0.41418


==> 16QAM/Mat/LW=2.0__SNR=15.0dB_AWGN_MAT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {16QAM/Mat/LW=2.0__SNR=15.0dB_AWGN_MAT-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=1.5pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{16QAM/Mat/LW=2.0__SNR=15.0dB_AWGN_MAT-1.tsv};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.23009,1.11945) {0};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.49986,0.19509) {1};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.30694,-1.43192) {2};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.03783,-0.57215) {3};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.31264,1.23458) {4};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.52779,0.31323) {5};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.37154,-1.45862) {6};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.15186,-0.5437) {7};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.52154,1.21598) {8};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.2252,0.37021) {9};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.43586,-1.31417) {A};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.69251,-0.39279) {B};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.58183,1.26352) {C};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.34297,0.34898) {D};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.51949,-1.43351) {E};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.71915,-0.51418) {F};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(e)}};
\end{axis}
\end{tikzpicture}%

==> 16QAM/Mat/LW=4.0__SNR=15.5dB_AWGN_MAT-1.tsv <==
-1.32339	1.41611
-1.35019	0.48910
-1.20871	-1.31312
-1.34153	-0.39977
-0.45363	1.16454
-0.44146	0.27151
-0.29193	-1.61031
-0.42712	-0.59878
1.25534	1.28410
1.33841	0.36414
1.24558	-1.48464
1.35892	-0.53320
0.33776	1.61631
0.41997	0.64548
0.44080	-1.09310
0.44119	-0.21838


==> 16QAM/Mat/LW=4.0__SNR=15.5dB_AWGN_MAT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {16QAM/Mat/LW=4.0__SNR=15.5dB_AWGN_MAT-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=1.5pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{16QAM/Mat/LW=4.0__SNR=15.5dB_AWGN_MAT-1.tsv};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.22339,1.31611) {0};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.25019,0.3891) {1};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.10871,-1.41312) {2};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.24153,-0.49977) {3};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.35363,1.06454) {4};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.34146,0.17151) {5};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.19193,-1.71031) {6};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.32712,-0.69878) {7};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.35534,1.1841) {8};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.43841,0.26414) {9};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.34558,-1.58464) {A};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.45892,-0.6332) {B};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.43776,1.51631) {C};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.51997,0.54548) {D};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.5408,-1.1931) {E};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.54119,-0.31838) {F};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(f)}};
\end{axis}
\end{tikzpicture}%

==> 16QAM/Mis/LW=1.0__SNR=14.5dB_RPN_MIS-1.tsv <==
-1.58143	1.06616
-0.87676	0.56791
-1.29164	-1.28729
-1.52787	-0.21178
-0.53445	1.59270
-0.25357	0.19299
-0.30962	-1.44230
-0.65839	-0.47170
0.96388	1.53918
1.43895	0.45930
1.85026	-0.80351
1.07300	-0.48584
0.19719	1.07750
0.52521	0.33050
0.69176	-1.49166
0.29348	-0.63217


==> 16QAM/Mis/LW=1.0__SNR=14.5dB_RPN_MIS.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {16QAM/Mis/LW=1.0__SNR=14.5dB_RPN_MIS-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=1.5pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{16QAM/Mis/LW=1.0__SNR=14.5dB_RPN_MIS-1.tsv};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.48143,0.96616) {0};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.77676,0.46791) {1};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.19164,-1.38729) {2};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.42787,-0.31178) {3};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.43445,1.4927) {4};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.15357,0.09299) {5};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.20962,-1.5423) {6};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.55839,-0.5717) {7};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.06388,1.43918) {8};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.53895,0.3593) {9};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.95026,-0.90351) {A};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.173,-0.58584) {B};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.29719,0.9775) {C};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.62521,0.2305) {D};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.79176,-1.59166) {E};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.39348,-0.73217) {F};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(a)}};
\end{axis}
\end{tikzpicture}%

==> 16QAM/Mis/LW=2.0__SNR=14.5dB_RPN_MIS-1.tsv <==
-1.70549	0.89658
-0.98592	0.49860
-1.26983	-1.47266
-1.33251	-0.42212
-0.49504	1.64703
-0.23331	0.76258
-0.42843	-0.99943
-0.39814	-0.15207
1.70998	0.79816
1.29195	-0.06153
1.37433	-1.22750
0.65593	-0.73267
0.71553	1.55909
0.66634	0.64310
0.15304	-1.69488
0.28159	-0.04226


==> 16QAM/Mis/LW=2.0__SNR=14.5dB_RPN_MIS.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {16QAM/Mis/LW=2.0__SNR=14.5dB_RPN_MIS-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=1.5pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{16QAM/Mis/LW=2.0__SNR=14.5dB_RPN_MIS-1.tsv};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.60549,0.79658) {0};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.88592,0.3986) {1};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.16983,-1.57266) {2};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.23251,-0.52212) {3};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.39504,1.54703) {4};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.13331,0.66258) {5};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.32843,-1.09943) {6};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.29814,-0.25207) {7};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.80998,0.69816) {8};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.39195,-0.16153) {9};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.47433,-1.3275) {A};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.75593,-0.83267) {B};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.81553,1.45909) {C};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.76634,0.5431) {D};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.25304,-1.79488) {E};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.38159,-0.14226) {F};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(b)}};
\end{axis}
\end{tikzpicture}%

==> 16QAM/Mis/LW=4.0__SNR=15.0dB_RPN_MIS-1.tsv <==
-1.37084	1.53830
-1.46414	0.15881
-1.56336	-1.18157
-0.91790	-0.68246
-0.62770	1.00914
-0.52235	0.20734
-0.17920	-1.53805
-0.18714	-0.51308
1.56779	1.25281
0.95689	0.64045
1.21752	-1.57578
1.53763	-0.16216
0.19693	1.52702
0.20120	0.49099
0.65210	-0.96473
0.50258	-0.20703


==> 16QAM/Mis/LW=4.0__SNR=15.0dB_RPN_MIS.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {16QAM/Mis/LW=4.0__SNR=15.0dB_RPN_MIS-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=1.5pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{16QAM/Mis/LW=4.0__SNR=15.0dB_RPN_MIS-1.tsv};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.27084,1.4383) {0};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.36414,0.05881) {1};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.46336,-1.28157) {2};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.8179,-0.78246) {3};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.5277,0.90914) {4};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.42235,0.10734) {5};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.0792,-1.63805) {6};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.08714,-0.61308) {7};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.66779,1.15281) {8};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.05689,0.54045) {9};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.31752,-1.67578) {A};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.63763,-0.26216) {B};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.29693,1.42702) {C};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.3012,0.39099) {D};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.7521,-1.06473) {E};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.60258,-0.30703) {F};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(c)}};
\end{axis}
\end{tikzpicture}%

==> 16QAM/data/AWGN-GS16RPN.tsv <==
0.000000	-0.000000
1.000000	0.162051
2.000000	0.207780
4.000000	0.315522


==> 16QAM/data/AWGN-GS16RPNM.tsv <==
0.000000	-0.000000
0.000105	0.123395
0.000209	0.237217
0.000419	0.358846


==> 16QAM/data/GMI_0MHz-1.tsv <==
21.000	4.000
20.500	4.000
20.000	4.000
19.500	4.000
19.000	4.000
18.500	3.999
18.000	3.998
17.500	3.996
17.000	3.992
16.500	3.986
16.000	3.975
15.500	3.959
15.000	3.934
14.500	3.899
14.000	3.856
13.500	3.804
13.000	3.740


==> 16QAM/data/GMI_0MHz-10.tsv <==
13.000	3.739
13.100	3.753
13.200	3.766
13.300	3.779
13.400	3.791
13.500	3.803
13.600	3.814
13.700	3.825
13.800	3.836
13.900	3.846
14.000	3.856
14.100	3.865
14.200	3.874
14.300	3.883
14.400	3.891
14.500	3.899
14.600	3.906
14.700	3.913
14.800	3.920
14.900	3.926
15.000	3.932
15.100	3.938
15.200	3.943
15.300	3.948
15.400	3.953
15.500	3.957
15.600	3.961
15.700	3.965
15.800	3.968
15.900	3.972
16.000	3.975
16.100	3.977
16.200	3.980
16.300	3.982
16.450	3.985
16.600	3.988
16.750	3.990
16.900	3.992
17.050	3.993
17.200	3.994
17.400	3.996
17.600	3.997
17.850	3.998
18.150	3.998
18.600	3.999
19.350	4.000
19.700	4.000
21.000	4.000


==> 16QAM/data/GMI_0MHz-11.tsv <==
13.000	3.739
13.100	3.753
13.200	3.766
13.300	3.779
13.400	3.791
13.500	3.803
13.600	3.814
13.700	3.825
13.800	3.836
13.900	3.846
14.000	3.856
14.100	3.865
14.200	3.874
14.300	3.883
14.400	3.891
14.500	3.899
14.600	3.906
14.700	3.913
14.800	3.920
14.900	3.926
15.000	3.932
15.100	3.938
15.200	3.943
15.300	3.948
15.400	3.953
15.500	3.957
15.600	3.961
15.700	3.965
15.800	3.968
15.900	3.972
16.000	3.975
16.100	3.977
16.200	3.980
16.300	3.982
16.450	3.985
16.600	3.988
16.750	3.990
16.900	3.992
17.050	3.993
17.200	3.994
17.400	3.996
17.600	3.997
17.850	3.998
18.150	3.998
18.600	3.999
19.350	4.000
19.700	4.000
21.000	4.000


==> 16QAM/data/GMI_0MHz-12.tsv <==
13.000	3.737
13.150	3.755
13.250	3.767
13.350	3.779
13.450	3.790
13.550	3.801
13.650	3.812
13.750	3.823
13.850	3.833
13.950	3.843
14.050	3.853
14.150	3.862
14.250	3.871
14.350	3.879
14.450	3.888
14.550	3.896
14.650	3.903
14.750	3.910
14.850	3.917
14.950	3.924
15.050	3.930
15.150	3.936
15.250	3.941
15.350	3.946
15.450	3.951
15.550	3.955
15.650	3.960
15.750	3.964
15.850	3.967
15.950	3.970
16.050	3.974
16.150	3.976
16.250	3.979
16.350	3.981
16.450	3.983
16.600	3.986
16.750	3.988
16.900	3.990
17.050	3.992
17.200	3.993
17.350	3.994
17.550	3.995
17.750	3.996
18.000	3.997
18.400	3.997
19.000	3.999
19.450	4.000
19.650	4.000
21.000	4.000


==> 16QAM/data/GMI_0MHz-13.tsv <==
13.000	3.840
21.000	3.840


==> 16QAM/data/GMI_0MHz-2.tsv <==
21.000	4.000
20.500	4.000
20.000	4.000
19.500	4.000
19.000	4.000
18.500	3.999
18.000	3.998
17.500	3.996
17.000	3.992
16.500	3.986
16.000	3.975
15.500	3.959
15.000	3.934
14.500	3.899
14.000	3.856
13.500	3.804
13.000	3.740


==> 16QAM/data/GMI_0MHz-3.tsv <==
21.000	4.000
20.500	4.000
20.000	4.000
19.500	4.000
19.000	4.000
18.500	3.999
18.000	3.997
17.500	3.994
17.000	3.990
16.500	3.984
16.000	3.974
15.500	3.956
15.000	3.928
14.500	3.891
14.000	3.848
13.500	3.797
13.000	3.737


==> 16QAM/data/GMI_0MHz-4.tsv <==
21.000	4.000
20.500	4.000
20.000	4.000
19.500	4.000
19.000	4.000
18.500	3.999
18.000	3.998
17.500	3.996
17.000	3.992
16.500	3.986
16.000	3.975
15.500	3.959
15.000	3.934
14.500	3.899
14.000	3.856
13.500	3.804
13.000	3.740


==> 16QAM/data/GMI_0MHz-5.tsv <==
21.000	4.000
20.500	4.000
20.000	4.000
19.500	4.000
19.000	4.000
18.500	3.999
18.000	3.998
17.500	3.996
17.000	3.992
16.500	3.986
16.000	3.975
15.500	3.959
15.000	3.934
14.500	3.899
14.000	3.856
13.500	3.804
13.000	3.740


==> 16QAM/data/GMI_0MHz-6.tsv <==
21.000	4.000
20.500	4.000
20.000	4.000
19.500	4.000
19.000	4.000
18.500	3.999
18.000	3.997
17.500	3.994
17.000	3.990
16.500	3.984
16.000	3.974
15.500	3.956
15.000	3.928
14.500	3.891
14.000	3.848
13.500	3.797
13.000	3.737


==> 16QAM/data/GMI_0MHz-7.tsv <==
13.000	3.739
13.100	3.753
13.200	3.766
13.300	3.779
13.400	3.791
13.500	3.803
13.600	3.814
13.700	3.825
13.800	3.836
13.900	3.846
14.000	3.856
14.100	3.865
14.200	3.874
14.300	3.883
14.400	3.891
14.500	3.899
14.600	3.906
14.700	3.913
14.800	3.920
14.900	3.926
15.000	3.932
15.100	3.938
15.200	3.943
15.300	3.948
15.400	3.953
15.500	3.957
15.600	3.961
15.700	3.965
15.800	3.968
15.900	3.972
16.000	3.975
16.100	3.977
16.200	3.980
16.300	3.982
16.450	3.985
16.600	3.988
16.750	3.990
16.900	3.992
17.050	3.993
17.200	3.994
17.400	3.996
17.600	3.997
17.850	3.998
18.150	3.998
18.600	3.999
19.350	4.000
19.700	4.000
21.000	4.000


==> 16QAM/data/GMI_0MHz-8.tsv <==
13.000	3.739
13.100	3.753
13.200	3.766
13.300	3.779
13.400	3.791
13.500	3.803
13.600	3.814
13.700	3.825
13.800	3.836
13.900	3.846
14.000	3.856
14.100	3.865
14.200	3.874
14.300	3.883
14.400	3.891
14.500	3.899
14.600	3.906
14.700	3.913
14.800	3.920
14.900	3.926
15.000	3.932
15.100	3.938
15.200	3.943
15.300	3.948
15.400	3.953
15.500	3.957
15.600	3.961
15.700	3.965
15.800	3.968
15.900	3.972
16.000	3.975
16.100	3.977
16.200	3.980
16.300	3.982
16.450	3.985
16.600	3.988
16.750	3.990
16.900	3.992
17.050	3.993
17.200	3.994
17.400	3.996
17.600	3.997
17.850	3.998
18.150	3.998
18.600	3.999
19.350	4.000
19.700	4.000
21.000	4.000


==> 16QAM/data/GMI_0MHz-9.tsv <==
13.000	3.737
13.150	3.755
13.250	3.767
13.350	3.779
13.450	3.790
13.550	3.801
13.650	3.812
13.750	3.823
13.850	3.833
13.950	3.843
14.050	3.853
14.150	3.862
14.250	3.871
14.350	3.879
14.450	3.888
14.550	3.896
14.650	3.903
14.750	3.910
14.850	3.917
14.950	3.924
15.050	3.930
15.150	3.936
15.250	3.941
15.350	3.946
15.450	3.951
15.550	3.955
15.650	3.960
15.750	3.964
15.850	3.967
15.950	3.970
16.050	3.974
16.150	3.976
16.250	3.979
16.350	3.981
16.450	3.983
16.600	3.986
16.750	3.988
16.900	3.990
17.050	3.992
17.200	3.993
17.350	3.994
17.550	3.995
17.750	3.996
18.000	3.997
18.400	3.997
19.000	3.999
19.450	4.000
19.650	4.000
21.000	4.000


==> 16QAM/data/GMI_1MHz-1.tsv <==
21.000	4.000
20.500	4.000
20.000	3.999
19.500	3.999
19.000	3.998
18.500	3.997
18.000	3.993
17.500	3.988
17.000	3.979
16.500	3.966
16.000	3.948
15.500	3.924
15.000	3.888
14.500	3.847
14.000	3.791
13.500	3.743
13.000	3.659


==> 16QAM/data/GMI_1MHz-10.tsv <==
13.000	3.658
13.100	3.674
13.200	3.690
13.300	3.705
13.400	3.719
13.500	3.733
13.600	3.747
13.700	3.760
13.800	3.773
13.900	3.785
14.000	3.797
14.100	3.808
14.200	3.818
14.300	3.829
14.400	3.839
14.500	3.848
14.600	3.857
14.700	3.866
14.800	3.874
14.900	3.882
15.000	3.890
15.100	3.897
15.200	3.904
15.300	3.910
15.400	3.917
15.500	3.923
15.600	3.928
15.700	3.933
15.800	3.938
15.900	3.943
16.000	3.948
16.100	3.952
16.200	3.956
16.300	3.959
16.400	3.963
16.500	3.966
16.600	3.969
16.750	3.973
16.900	3.977
17.050	3.980
17.200	3.983
17.350	3.986
17.500	3.988
17.650	3.990
17.800	3.992
18.000	3.994
18.200	3.995
18.400	3.996
18.600	3.997
18.850	3.998
19.150	3.999
19.500	3.999
20.150	3.999
20.850	4.000
21.000	4.000


==> 16QAM/data/GMI_1MHz-11.tsv <==
13.000	3.648
13.100	3.663
13.200	3.678
13.300	3.693
13.400	3.707
13.500	3.720
13.600	3.733
13.700	3.746
13.800	3.759
13.900	3.771
14.000	3.782
14.100	3.794
14.200	3.804
14.300	3.815
14.400	3.825
14.500	3.835
14.600	3.844
14.700	3.853
14.800	3.862
14.900	3.870
15.000	3.878
15.100	3.886
15.200	3.893
15.300	3.900
15.400	3.907
15.500	3.913
15.600	3.919
15.700	3.924
15.800	3.930
15.900	3.935
16.000	3.940
16.100	3.944
16.200	3.949
16.300	3.953
16.400	3.956
16.500	3.960
16.600	3.963
16.700	3.966
16.850	3.971
17.000	3.974
17.150	3.978
17.300	3.981
17.450	3.983
17.600	3.986
17.750	3.988
17.900	3.990
18.100	3.992
18.300	3.993
18.500	3.995
18.750	3.996
19.000	3.997
19.300	3.998
19.700	3.999
20.200	3.999
20.600	4.000
20.900	4.000
21.000	4.000


==> 16QAM/data/GMI_1MHz-12.tsv <==
13.000	3.638
13.100	3.653
13.200	3.667
13.300	3.681
13.400	3.695
13.500	3.709
13.600	3.722
13.700	3.735
13.800	3.747
13.900	3.759
14.000	3.771
14.100	3.782
14.200	3.793
14.300	3.804
14.400	3.814
14.500	3.824
14.600	3.834
14.700	3.843
14.800	3.852
14.900	3.861
15.000	3.869
15.100	3.877
15.200	3.884
15.300	3.891
15.400	3.898
15.500	3.905
15.600	3.911
15.700	3.917
15.800	3.923
15.900	3.928
16.000	3.933
16.100	3.938
16.200	3.942
16.300	3.947
16.400	3.951
16.500	3.954
16.600	3.958
16.700	3.961
16.800	3.964
16.950	3.968
17.100	3.972
17.250	3.976
17.400	3.979
17.550	3.981
17.700	3.984
17.850	3.986
18.000	3.988
18.200	3.990
18.400	3.992
18.600	3.993
18.850	3.995
19.150	3.996
19.500	3.997
19.900	3.998
20.250	3.999
20.550	4.000
20.800	4.000
21.000	3.999


==> 16QAM/data/GMI_1MHz-13.tsv <==
13.000	3.739
13.100	3.753
13.200	3.766
13.300	3.779
13.400	3.791
13.500	3.803
13.600	3.814
13.700	3.825
13.800	3.836
13.900	3.846
14.000	3.856
14.100	3.865
14.200	3.874
14.300	3.883
14.400	3.891
14.500	3.899
14.600	3.906
14.700	3.913
14.800	3.920
14.900	3.926
15.000	3.932
15.100	3.938
15.200	3.943
15.300	3.948
15.400	3.953
15.500	3.957
15.600	3.961
15.700	3.965
15.800	3.968
15.900	3.972
16.000	3.975
16.100	3.977
16.200	3.980
16.300	3.982
16.450	3.985
16.600	3.988
16.750	3.990
16.900	3.992
17.050	3.993
17.200	3.994
17.400	3.996
17.600	3.997
17.850	3.998
18.150	3.998
18.600	3.999
19.350	4.000
19.700	4.000
21.000	4.000


==> 16QAM/data/GMI_1MHz-14.tsv <==
13.000	3.84
21.000	3.84


==> 16QAM/data/GMI_1MHz-2.tsv <==
21.000	4.000
20.500	4.000
20.000	3.999
19.500	3.998
19.000	3.997
18.500	3.994
18.000	3.991
17.500	3.984
17.000	3.974
16.500	3.962
16.000	3.944
15.500	3.916
15.000	3.880
14.500	3.837
14.000	3.784
13.500	3.718
13.000	3.649


==> 16QAM/data/GMI_1MHz-3.tsv <==
21.000	4.000
20.500	3.999
20.000	3.999
19.500	3.997
19.000	3.996
18.500	3.993
18.000	3.987
17.500	3.982
17.000	3.969
16.500	3.952
16.000	3.932
15.500	3.903
15.000	3.868
14.500	3.827
14.000	3.770
13.500	3.709
13.000	3.640


==> 16QAM/data/GMI_1MHz-4.tsv <==
21.000	4.000
20.500	4.000
20.000	4.000
19.500	3.999
19.000	3.998
18.500	3.997
18.000	3.994
17.500	3.989
17.000	3.980
16.500	3.967
16.000	3.947
15.500	3.925
15.000	3.889
14.500	3.846
14.000	3.798
13.500	3.735
13.000	3.658


==> 16QAM/data/GMI_1MHz-5.tsv <==
21.000	4.000
20.500	4.000
20.000	3.999
19.500	3.998
19.000	3.997
18.500	3.994
18.000	3.990
17.500	3.985
17.000	3.975
16.500	3.963
16.000	3.940
15.500	3.913
15.000	3.879
14.500	3.835
14.000	3.784
13.500	3.721
13.000	3.649


==> 16QAM/data/GMI_1MHz-6.tsv <==
21.000	4.000
20.500	3.999
20.000	3.999
19.500	3.997
19.000	3.995
18.500	3.993
18.000	3.988
17.500	3.981
17.000	3.971
16.500	3.954
16.000	3.934
15.500	3.906
15.000	3.869
14.500	3.828
14.000	3.770
13.500	3.714
13.000	3.637


==> 16QAM/data/GMI_1MHz-7.tsv <==
13.000	3.660
13.100	3.675
13.200	3.690
13.300	3.705
13.400	3.719
13.500	3.732
13.600	3.745
13.700	3.758
13.800	3.771
13.900	3.783
14.000	3.794
14.100	3.805
14.200	3.816
14.300	3.827
14.400	3.837
14.500	3.846
14.600	3.855
14.700	3.864
14.800	3.873
14.900	3.881
15.000	3.888
15.100	3.896
15.200	3.903
15.300	3.909
15.400	3.916
15.500	3.922
15.600	3.927
15.700	3.933
15.800	3.938
15.900	3.943
16.000	3.947
16.100	3.952
16.200	3.956
16.300	3.959
16.400	3.963
16.500	3.966
16.600	3.969
16.700	3.972
16.850	3.976
17.000	3.979
17.150	3.982
17.300	3.985
17.450	3.987
17.600	3.989
17.750	3.991
17.900	3.992
18.100	3.994
18.300	3.995
18.500	3.996
18.750	3.997
19.050	3.998
19.450	3.999
19.950	4.000
20.450	4.000
20.800	4.000
21.000	4.000


==> 16QAM/data/GMI_1MHz-8.tsv <==
13.000	3.643
13.100	3.659
13.200	3.674
13.300	3.689
13.400	3.704
13.500	3.718
13.600	3.732
13.700	3.745
13.800	3.758
13.900	3.770
14.000	3.782
14.100	3.794
14.200	3.805
14.300	3.816
14.400	3.826
14.500	3.836
14.600	3.846
14.700	3.855
14.800	3.864
14.900	3.872
15.000	3.880
15.100	3.888
15.200	3.895
15.300	3.902
15.400	3.909
15.500	3.915
15.600	3.921
15.700	3.927
15.800	3.932
15.900	3.937
16.000	3.942
16.100	3.946
16.200	3.950
16.300	3.954
16.400	3.958
16.500	3.961
16.600	3.965
16.700	3.968
16.850	3.972
17.000	3.975
17.150	3.978
17.300	3.981
17.450	3.984
17.600	3.986
17.750	3.988
17.900	3.990
18.100	3.991
18.300	3.993
18.550	3.995
18.800	3.996
19.100	3.997
19.500	3.998
19.950	3.999
20.300	4.000
20.600	4.000
20.850	4.000
21.000	3.999


==> 16QAM/data/GMI_1MHz-9.tsv <==
13.000	3.639
13.100	3.653
13.200	3.667
13.300	3.681
13.400	3.695
13.500	3.708
13.600	3.721
13.700	3.734
13.800	3.746
13.900	3.758
14.000	3.770
14.100	3.781
14.200	3.792
14.300	3.803
14.400	3.813
14.500	3.823
14.600	3.832
14.700	3.841
14.800	3.850
14.900	3.859
15.000	3.867
15.100	3.875
15.200	3.882
15.300	3.889
15.400	3.896
15.500	3.903
15.600	3.909
15.700	3.915
15.800	3.921
15.900	3.926
16.000	3.931
16.100	3.936
16.200	3.940
16.300	3.945
16.400	3.949
16.500	3.953
16.600	3.956
16.700	3.960
16.800	3.963
16.950	3.967
17.100	3.971
17.250	3.975
17.400	3.978
17.550	3.981
17.700	3.983
17.850	3.985
18.000	3.987
18.200	3.989
18.400	3.991
18.600	3.993
18.850	3.995
19.100	3.996
19.400	3.997
19.750	3.998
20.100	3.999
20.450	3.999
20.750	3.999
21.000	3.999


==> 16QAM/data/GMI_2MHz-1.tsv <==
21.000	4.000
20.500	3.999
20.000	3.999
19.500	3.999
19.000	3.998
18.500	3.995
18.000	3.992
17.500	3.983
17.000	3.974
16.500	3.961
16.000	3.935
15.500	3.908
15.000	3.873
14.500	3.826
14.000	3.774
13.500	3.709
13.000	3.629


==> 16QAM/data/GMI_2MHz-10.tsv <==
13.000	3.629
13.100	3.645
13.200	3.660
13.300	3.675
13.400	3.690
13.500	3.704
13.600	3.718
13.700	3.731
13.800	3.744
13.900	3.757
14.000	3.769
14.100	3.781
14.200	3.793
14.300	3.804
14.400	3.814
14.500	3.824
14.600	3.834
14.700	3.844
14.800	3.853
14.900	3.862
15.000	3.870
15.100	3.878
15.200	3.886
15.300	3.893
15.400	3.900
15.500	3.907
15.600	3.913
15.700	3.919
15.800	3.925
15.900	3.930
16.000	3.935
16.100	3.940
16.200	3.945
16.300	3.949
16.400	3.953
16.500	3.957
16.600	3.961
16.700	3.964
16.800	3.967
16.900	3.970
17.050	3.974
17.200	3.978
17.350	3.981
17.500	3.984
17.650	3.986
17.800	3.989
17.950	3.990
18.100	3.992
18.300	3.994
18.500	3.995
18.700	3.996
18.950	3.997
19.200	3.998
19.550	3.999
20.000	3.999
20.600	4.000
21.000	4.000


==> 16QAM/data/GMI_2MHz-11.tsv <==
13.000	3.601
13.100	3.617
13.200	3.632
13.300	3.647
13.400	3.661
13.500	3.675
13.600	3.689
13.700	3.703
13.800	3.716
13.900	3.729
14.000	3.742
14.100	3.754
14.200	3.766
14.300	3.778
14.400	3.789
14.500	3.800
14.600	3.811
14.700	3.821
14.800	3.831
14.900	3.840
15.000	3.849
15.100	3.858
15.200	3.866
15.300	3.874
15.400	3.882
15.500	3.889
15.600	3.896
15.700	3.902
15.800	3.909
15.900	3.915
16.000	3.920
16.100	3.926
16.200	3.931
16.300	3.936
16.400	3.940
16.500	3.944
16.600	3.948
16.700	3.952
16.800	3.956
16.900	3.959
17.050	3.964
17.200	3.968
17.350	3.972
17.500	3.975
17.650	3.978
17.800	3.981
17.950	3.983
18.100	3.985
18.300	3.988
18.500	3.990
18.700	3.992
18.900	3.993
19.150	3.995
19.400	3.996
19.700	3.997
20.000	3.998
20.300	3.999
20.600	3.999
20.900	3.999
21.000	3.999


==> 16QAM/data/GMI_2MHz-12.tsv <==
13.000	3.593
13.100	3.608
13.200	3.624
13.300	3.639
13.400	3.653
13.500	3.668
13.600	3.682
13.700	3.695
13.800	3.709
13.900	3.722
14.000	3.734
14.100	3.747
14.200	3.758
14.300	3.770
14.400	3.781
14.500	3.792
14.600	3.802
14.700	3.812
14.800	3.822
14.900	3.831
15.000	3.840
15.100	3.849
15.200	3.857
15.300	3.865
15.400	3.873
15.500	3.880
15.600	3.887
15.700	3.893
15.800	3.900
15.900	3.906
16.000	3.911
16.100	3.917
16.200	3.922
16.300	3.927
16.400	3.932
16.500	3.936
16.600	3.940
16.700	3.944
16.800	3.948
16.950	3.953
17.100	3.958
17.250	3.962
17.400	3.966
17.550	3.970
17.700	3.974
17.850	3.977
18.000	3.979
18.150	3.982
18.300	3.984
18.500	3.987
18.700	3.989
18.900	3.991
19.100	3.993
19.300	3.994
19.550	3.995
19.800	3.996
20.100	3.997
20.450	3.998
21.000	3.999


==> 16QAM/data/GMI_2MHz-13.tsv <==
13.000	3.739
13.100	3.753
13.200	3.766
13.300	3.779
13.400	3.791
13.500	3.803
13.600	3.814
13.700	3.825
13.800	3.836
13.900	3.846
14.000	3.856
14.100	3.865
14.200	3.874
14.300	3.883
14.400	3.891
14.500	3.899
14.600	3.906
14.700	3.913
14.800	3.920
14.900	3.926
15.000	3.932
15.100	3.938
15.200	3.943
15.300	3.948
15.400	3.953
15.500	3.957
15.600	3.961
15.700	3.965
15.800	3.968
15.900	3.972
16.000	3.975
16.100	3.977
16.200	3.980
16.300	3.982
16.450	3.985
16.600	3.988
16.750	3.990
16.900	3.992
17.050	3.993
17.200	3.994
17.400	3.996
17.600	3.997
17.850	3.998
18.150	3.998
18.600	3.999
19.350	4.000
19.700	4.000
21.000	4.000


==> 16QAM/data/GMI_2MHz-14.tsv <==
13.000	3.84
21.000	3.84


==> 16QAM/data/GMI_2MHz-2.tsv <==
21.000	3.999
20.500	3.999
20.000	3.998
19.500	3.996
19.000	3.993
18.500	3.989
18.000	3.982
17.500	3.972
17.000	3.962
16.500	3.947
16.000	3.921
15.500	3.888
15.000	3.847
14.500	3.802
14.000	3.746
13.500	3.675


==> 16QAM/data/GMI_2MHz-3.tsv <==
21.000	3.999
20.500	3.998
20.000	3.996
19.500	3.994
19.000	3.990
18.500	3.984
18.000	3.978
17.500	3.967
17.000	3.953
16.500	3.936
16.000	3.910
15.500	3.876
15.000	3.836
14.500	3.792
14.000	3.738
13.500	3.674


==> 16QAM/data/GMI_2MHz-4.tsv <==
21.000	4.000
20.500	4.000
20.000	3.999
19.500	3.999
19.000	3.997
18.500	3.996
18.000	3.991
17.500	3.984
17.000	3.973
16.500	3.958
16.000	3.938
15.500	3.910
15.000	3.870
14.500	3.825
14.000	3.772
13.500	3.711
13.000	3.628


==> 16QAM/data/GMI_2MHz-5.tsv <==
21.000	3.999
20.500	3.999
20.000	3.998
19.500	3.996
19.000	3.994
18.500	3.990
18.000	3.984
17.500	3.973
17.000	3.964
16.500	3.946
16.000	3.920
15.500	3.889
15.000	3.853
14.500	3.810
14.000	3.741
13.500	3.678
13.000	3.601


==> 16QAM/data/GMI_2MHz-6.tsv <==
21.000	3.999
20.500	3.999
20.000	3.997
19.500	3.995
19.000	3.992
18.500	3.987
18.000	3.980
17.500	3.969
17.000	3.955
16.500	3.937
16.000	3.911
15.500	3.882
15.000	3.840
14.500	3.795
14.000	3.734
13.500	3.669


==> 16QAM/data/GMI_2MHz-7.tsv <==
13.000	3.629
13.100	3.646
13.200	3.662
13.300	3.677
13.400	3.693
13.500	3.707
13.600	3.721
13.700	3.735
13.800	3.748
13.900	3.760
14.000	3.772
14.100	3.784
14.200	3.795
14.300	3.806
14.400	3.817
14.500	3.827
14.600	3.836
14.700	3.846
14.800	3.854
14.900	3.863
15.000	3.871
15.100	3.879
15.200	3.887
15.300	3.894
15.400	3.901
15.500	3.907
15.600	3.913
15.700	3.919
15.800	3.925
15.900	3.930
16.000	3.936
16.100	3.940
16.200	3.945
16.300	3.949
16.400	3.953
16.500	3.957
16.600	3.961
16.700	3.964
16.800	3.967
16.950	3.972
17.100	3.976
17.250	3.979
17.400	3.982
17.550	3.985
17.700	3.987
17.850	3.989
18.000	3.991
18.150	3.992
18.350	3.994
18.550	3.995
18.750	3.996
19.000	3.997
19.300	3.998
19.700	3.999
20.250	4.000
20.650	4.000
20.900	4.000
21.000	3.999


==> 16QAM/data/GMI_2MHz-8.tsv <==
13.000	3.596
13.100	3.613
13.200	3.629
13.300	3.645
13.400	3.661
13.500	3.675
13.600	3.690
13.700	3.704
13.800	3.717
13.900	3.730
14.000	3.743
14.100	3.755
14.200	3.767
14.300	3.779
14.400	3.790
14.500	3.800
14.600	3.811
14.700	3.821
14.800	3.830
14.900	3.840
15.000	3.848
15.100	3.857
15.200	3.865
15.300	3.873
15.400	3.880
15.500	3.888
15.600	3.895
15.700	3.901
15.800	3.907
15.900	3.913
16.000	3.919
16.100	3.924
16.200	3.929
16.300	3.934
16.400	3.939
16.500	3.943
16.600	3.947
16.700	3.951
16.800	3.954
16.900	3.958
17.000	3.961
17.150	3.965
17.300	3.969
17.450	3.973
17.600	3.976
17.750	3.979
17.900	3.981
18.050	3.983
18.250	3.986
18.450	3.988
18.650	3.990
18.900	3.992
19.200	3.994
19.500	3.996
19.800	3.997
20.100	3.998
20.350	3.999
20.550	3.999
20.700	3.999
20.850	3.999
21.000	3.998


==> 16QAM/data/GMI_2MHz-9.tsv <==
13.000	3.596
13.100	3.612
13.200	3.628
13.300	3.643
13.400	3.658
13.500	3.672
13.600	3.686
13.700	3.699
13.800	3.712
13.900	3.725
14.000	3.737
14.100	3.748
14.200	3.759
14.300	3.770
14.400	3.781
14.500	3.791
14.600	3.801
14.700	3.811
14.800	3.820
14.900	3.829
15.000	3.837
15.100	3.846
15.200	3.854
15.300	3.861
15.400	3.869
15.500	3.876
15.600	3.883
15.700	3.890
15.800	3.896
15.900	3.902
16.000	3.908
16.100	3.914
16.200	3.919
16.300	3.924
16.400	3.929
16.500	3.933
16.600	3.938
16.700	3.942
16.800	3.946
16.900	3.950
17.000	3.953
17.150	3.958
17.300	3.962
17.450	3.966
17.600	3.970
17.750	3.973
17.900	3.976
18.050	3.978
18.200	3.981
18.400	3.983
18.600	3.986
18.800	3.988
19.050	3.990
19.350	3.992
19.700	3.995
20.000	3.996
20.250	3.997
20.450	3.998
20.600	3.998
20.750	3.998
20.900	3.998
21.000	3.997


==> 16QAM/data/GMI_4MHz-1.tsv <==
21.000	4.000
20.500	3.999
20.000	3.999
19.500	3.996
19.000	3.995
18.500	3.991
18.000	3.984
17.500	3.976
17.000	3.960
16.500	3.944
16.000	3.918
15.500	3.884
15.000	3.840
14.500	3.786
14.000	3.727
13.500	3.662


==> 16QAM/data/GMI_4MHz-10.tsv <==
13.050	3.596
13.150	3.612
13.250	3.628
13.350	3.643
13.450	3.658
13.550	3.673
13.650	3.688
13.750	3.702
13.850	3.715
13.950	3.729
14.050	3.742
14.150	3.754
14.250	3.766
14.350	3.778
14.450	3.790
14.550	3.801
14.650	3.811
14.750	3.822
14.850	3.832
14.950	3.841
15.050	3.851
15.150	3.859
15.250	3.868
15.350	3.876
15.450	3.884
15.550	3.892
15.650	3.899
15.750	3.906
15.850	3.912
15.950	3.918
16.050	3.924
16.150	3.930
16.250	3.935
16.350	3.940
16.450	3.945
16.550	3.949
16.650	3.953
16.750	3.957
16.850	3.961
16.950	3.965
17.050	3.968
17.150	3.971
17.250	3.974
17.400	3.977
17.550	3.981
17.700	3.984
17.850	3.986
18.000	3.988
18.150	3.990
18.300	3.992
18.450	3.993
18.650	3.995
18.850	3.996
19.050	3.997
19.300	3.997
19.600	3.998
20.250	3.999
20.700	4.000
20.900	4.000
21.000	4.000


==> 16QAM/data/GMI_4MHz-11.tsv <==
13.350	3.598
13.450	3.613
13.550	3.627
13.650	3.642
13.750	3.656
13.850	3.670
13.950	3.684
14.050	3.697
14.150	3.710
14.250	3.723
14.350	3.735
14.450	3.747
14.550	3.759
14.650	3.770
14.750	3.781
14.850	3.791
14.950	3.802
15.050	3.811
15.150	3.821
15.250	3.830
15.350	3.839
15.450	3.847
15.550	3.856
15.650	3.864
15.750	3.871
15.850	3.878
15.950	3.885
16.050	3.892
16.150	3.898
16.250	3.904
16.350	3.910
16.450	3.915
16.550	3.920
16.650	3.925
16.750	3.930
16.850	3.934
16.950	3.938
17.050	3.942
17.150	3.946
17.250	3.950
17.400	3.954
17.550	3.959
17.700	3.963
17.850	3.967
18.000	3.970
18.150	3.973
18.300	3.976
18.450	3.978
18.650	3.981
18.850	3.984
19.050	3.986
19.250	3.988
19.500	3.990
19.750	3.992
20.000	3.993
20.250	3.995
20.500	3.996
20.750	3.996
20.950	3.996
21.000	3.996


==> 16QAM/data/GMI_4MHz-12.tsv <==
13.350	3.592
13.450	3.608
13.550	3.624
13.650	3.639
13.750	3.653
13.850	3.668
13.950	3.682
14.050	3.695
14.150	3.708
14.250	3.721
14.350	3.733
14.450	3.745
14.550	3.757
14.650	3.768
14.750	3.779
14.850	3.789
14.950	3.799
15.050	3.809
15.150	3.818
15.250	3.827
15.350	3.836
15.450	3.844
15.550	3.852
15.650	3.860
15.750	3.867
15.850	3.874
15.950	3.880
16.050	3.887
16.150	3.893
16.250	3.899
16.350	3.904
16.450	3.910
16.550	3.915
16.650	3.919
16.750	3.924
16.850	3.928
16.950	3.932
17.100	3.938
17.250	3.944
17.400	3.948
17.550	3.953
17.700	3.957
17.850	3.961
18.000	3.965
18.150	3.968
18.300	3.971
18.500	3.975
18.700	3.978
18.900	3.981
19.100	3.984
19.300	3.987
19.500	3.989
19.700	3.991
19.900	3.993
20.100	3.994
20.300	3.995
20.500	3.996
20.700	3.996
20.850	3.997
21.000	3.996


==> 16QAM/data/GMI_4MHz-13.tsv <==
13.000	3.739
13.100	3.753
13.200	3.766
13.300	3.779
13.400	3.791
13.500	3.803
13.600	3.814
13.700	3.825
13.800	3.836
13.900	3.846
14.000	3.856
14.100	3.865
14.200	3.874
14.300	3.883
14.400	3.891
14.500	3.899
14.600	3.906
14.700	3.913
14.800	3.920
14.900	3.926
15.000	3.932
15.100	3.938
15.200	3.943
15.300	3.948
15.400	3.953
15.500	3.957
15.600	3.961
15.700	3.965
15.800	3.968
15.900	3.972
16.000	3.975
16.100	3.977
16.200	3.980
16.300	3.982
16.450	3.985
16.600	3.988
16.750	3.990
16.900	3.992
17.050	3.993
17.200	3.994
17.400	3.996
17.600	3.997
17.850	3.998
18.150	3.998
18.600	3.999
19.350	4.000
19.700	4.000
21.000	4.000


==> 16QAM/data/GMI_4MHz-14.tsv <==
13.000	3.84
21.000	3.84


==> 16QAM/data/GMI_4MHz-2.tsv <==
21.000	3.996
20.500	3.994
20.000	3.991
19.500	3.988
19.000	3.983
18.500	3.977
18.000	3.963
17.500	3.948
17.000	3.935
16.500	3.918
16.000	3.881
15.500	3.843
15.000	3.801
14.500	3.743
14.000	3.676
13.500	3.611


==> 16QAM/data/GMI_4MHz-3.tsv <==
21.000	3.994
20.500	3.992
20.000	3.988
19.500	3.982
19.000	3.975
18.500	3.969
18.000	3.953
17.500	3.941
17.000	3.921
16.500	3.901
16.000	3.865
15.500	3.830
15.000	3.783
14.500	3.723
14.000	3.669
13.500	3.604


==> 16QAM/data/GMI_4MHz-4.tsv <==
21.000	4.000
20.500	4.000
20.000	3.999
19.500	3.998
19.000	3.996
18.500	3.993
18.000	3.989
17.500	3.980
17.000	3.967
16.500	3.949
16.000	3.919
15.500	3.888
15.000	3.847
14.500	3.795
14.000	3.742
13.500	3.667


==> 16QAM/data/GMI_4MHz-5.tsv <==
21.000	3.997
20.500	3.996
20.000	3.993
19.500	3.990
19.000	3.986
18.500	3.978
18.000	3.970
17.500	3.958
17.000	3.941
16.500	3.920
16.000	3.888
15.500	3.854
15.000	3.813
14.500	3.759
14.000	3.690
13.500	3.621


==> 16QAM/data/GMI_4MHz-6.tsv <==
21.000	3.997
20.500	3.996
20.000	3.993
19.500	3.989
19.000	3.984
18.500	3.975
18.000	3.964
17.500	3.951
17.000	3.936
16.500	3.912
16.000	3.885
15.500	3.848
15.000	3.799
14.500	3.754
14.000	3.677
13.500	3.618


==> 16QAM/data/GMI_4MHz-7.tsv <==
13.050	3.598
13.350	3.640
13.500	3.660
13.650	3.681
13.800	3.701
13.900	3.714
14.000	3.727
14.100	3.739
14.200	3.751
14.300	3.763
14.400	3.775
14.500	3.787
14.600	3.798
14.700	3.808
14.800	3.819
14.900	3.829
15.000	3.839
15.100	3.848
15.200	3.857
15.300	3.866
15.400	3.874
15.500	3.882
15.600	3.890
15.700	3.897
15.800	3.904
15.900	3.911
16.000	3.917
16.100	3.923
16.200	3.928
16.300	3.934
16.400	3.939
16.500	3.943
16.600	3.948
16.700	3.952
16.800	3.955
16.900	3.959
17.000	3.962
17.100	3.965
17.200	3.968
17.350	3.972
17.500	3.976
17.650	3.979
17.800	3.981
17.950	3.984
18.100	3.986
18.250	3.988
18.450	3.990
18.650	3.991
18.900	3.993
19.200	3.995
19.550	3.997
19.900	3.998
20.200	3.999
20.400	4.000
20.600	4.000
20.750	3.999
20.900	3.999
21.000	3.998


==> 16QAM/data/GMI_4MHz-8.tsv <==
13.400	3.594
13.550	3.616
13.700	3.638
13.800	3.652
13.900	3.665
14.000	3.679
14.100	3.692
14.200	3.705
14.300	3.718
14.400	3.730
14.500	3.742
14.600	3.754
14.700	3.765
14.800	3.776
14.900	3.787
15.000	3.797
15.100	3.807
15.200	3.817
15.300	3.826
15.400	3.835
15.500	3.844
15.600	3.852
15.700	3.860
15.800	3.868
15.900	3.875
16.000	3.882
16.100	3.888
16.200	3.895
16.300	3.901
16.400	3.906
16.500	3.912
16.600	3.917
16.700	3.922
16.800	3.926
16.900	3.930
17.000	3.935
17.100	3.938
17.200	3.942
17.350	3.947
17.500	3.952
17.650	3.956
17.800	3.960
17.950	3.963
18.100	3.967
18.250	3.970
18.450	3.973
18.650	3.976
18.850	3.979
19.100	3.983
19.350	3.986
19.600	3.988
19.850	3.991
20.050	3.992
20.250	3.994
20.400	3.994
20.550	3.995
20.700	3.995
20.850	3.995
20.950	3.994
21.000	3.994


==> 16QAM/data/GMI_4MHz-9.tsv <==
13.450	3.595
13.600	3.616
13.750	3.636
13.850	3.649
13.950	3.662
14.050	3.675
14.150	3.687
14.250	3.700
14.350	3.712
14.450	3.723
14.550	3.735
14.650	3.746
14.750	3.757
14.850	3.767
14.950	3.777
15.050	3.787
15.150	3.797
15.250	3.806
15.350	3.815
15.450	3.824
15.550	3.832
15.650	3.840
15.750	3.848
15.850	3.856
15.950	3.863
16.050	3.870
16.150	3.876
16.250	3.882
16.350	3.889
16.450	3.894
16.550	3.900
16.650	3.905
16.750	3.910
16.850	3.915
16.950	3.919
17.050	3.924
17.150	3.928
17.300	3.933
17.450	3.939
17.600	3.944
17.750	3.948
17.900	3.952
18.050	3.956
18.200	3.960
18.350	3.963
18.550	3.967
18.750	3.971
18.950	3.974
19.150	3.977
19.400	3.981
19.650	3.984
19.900	3.987
20.150	3.989
20.350	3.991
20.550	3.993
20.700	3.993
20.850	3.994
21.000	3.994


==> 16QAM/data/dSNR-1.tsv <==
0.000000	0.000000
1.000000	0.530794
2.000000	0.767664
4.000000	1.091966


==> 16QAM/data/dSNR-2.tsv <==
0.000000	0.000000
1.000000	0.654407
2.000000	0.985292
4.000000	1.473398


==> 16QAM/data/dSNR-3.tsv <==
0.000000	0.087325
1.000000	0.769471
2.000000	1.134670
4.000000	1.671074


==> 16QAM/data/dSNR-4.tsv <==
0.000000	0.087325
1.000000	0.238677
2.000000	0.367006
4.000000	0.579108


==> 16QAM/data/dSNR-5.tsv <==
0.000000	0.087325
1.000000	0.115065
2.000000	0.149377
4.000000	0.197676


==> 16QAM/data/dSNR-6.tsv <==
0.000000	0.087325
0.000105	0.827337
0.000209	1.177394
0.000419	1.581760


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=1.0e-04-1.tsv <==
13.00000	0.02559
13.25000	0.02191
13.50000	0.01671
13.75000	0.01342
14.00000	0.01171
14.25000	0.00884
14.50000	0.00626
14.75000	0.00438
15.00000	0.00282
15.25000	0.00182
15.50000	0.00123
15.75000	0.00070
16.00000	0.00039
16.25000	0.00021
16.50000	0.00010
16.75000	0.00005


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=1.0e-04-2.tsv <==
13.00000	0.01702
13.25000	0.01336
13.50000	0.01023
13.75000	0.00760
14.00000	0.00534
14.25000	0.00355
14.50000	0.00230
14.75000	0.00143
15.00000	0.00080
15.25000	0.00043
15.50000	0.00023
15.75000	0.00011
15.97929	0.00005


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=1.0e-04-3.tsv <==
13.00000	0.02613
13.25000	0.02224
13.50000	0.01901
13.75000	0.01579
14.00000	0.01221
14.25000	0.00951
14.50000	0.00736
14.75000	0.00525
15.00000	0.00363
15.25000	0.00253
15.50000	0.00159
15.75000	0.00100
16.00000	0.00055
16.25000	0.00030
16.50000	0.00015
16.75000	0.00008


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=1.0e-04-4.tsv <==
13.00000	0.01678
13.25000	0.01348
13.50000	0.01008
13.75000	0.00740
14.00000	0.00532
14.25000	0.00361
14.50000	0.00234
14.75000	0.00140
15.00000	0.00080
15.25000	0.00042
15.50000	0.00022
15.75000	0.00011
15.97106	0.00005


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=1.0e-04-5.tsv <==
13.00000	0.02717
13.25000	0.02345
13.50000	0.01983
13.75000	0.01647
14.00000	0.01339
14.25000	0.01074
14.50000	0.00800
14.75000	0.00620
15.00000	0.00444
15.25000	0.00307
15.50000	0.00210
15.75000	0.00135
16.00000	0.00079
16.25000	0.00050
16.50000	0.00028
16.75000	0.00017
17.00000	0.00009


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=1.0e-04-6.tsv <==
13.00000	0.01727
13.25000	0.01363
13.50000	0.01058
13.75000	0.00808
14.00000	0.00576
14.25000	0.00394
14.50000	0.00259
14.75000	0.00160
15.00000	0.00098
15.25000	0.00055
15.50000	0.00029
15.75000	0.00015
16.00000	0.00006


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=1.0e-04-7.tsv <==
13.00000	0.00450
19.00000	0.00450


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=2.1e-04-1.tsv <==
13.00000	0.02762
13.25000	0.02384
13.50000	0.01982
13.75000	0.01595
14.00000	0.01326
14.25000	0.01047
14.50000	0.00820
14.75000	0.00589
15.00000	0.00406
15.25000	0.00278
15.50000	0.00188
15.75000	0.00106
16.00000	0.00075
16.25000	0.00043
16.50000	0.00018
16.75000	0.00009


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=2.1e-04-2.tsv <==
13.00000	0.01702
13.25000	0.01336
13.50000	0.01023
13.75000	0.00760
14.00000	0.00534
14.25000	0.00355
14.50000	0.00230
14.75000	0.00143
15.00000	0.00080
15.25000	0.00043
15.50000	0.00023
15.75000	0.00011
15.97929	0.00005


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=2.1e-04-3.tsv <==
13.00000	0.03017
13.25000	0.02653
13.50000	0.02300
13.75000	0.01947
14.00000	0.01604
14.25000	0.01284
14.50000	0.01030
14.75000	0.00771
15.00000	0.00596
15.25000	0.00424
15.50000	0.00292
15.75000	0.00199
16.00000	0.00124
16.25000	0.00075
16.50000	0.00042
16.75000	0.00026
17.00000	0.00016
17.25000	0.00008


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=2.1e-04-4.tsv <==
13.00000	0.01678
13.25000	0.01348
13.50000	0.01008
13.75000	0.00740
14.00000	0.00532
14.25000	0.00361
14.50000	0.00234
14.75000	0.00140
15.00000	0.00080
15.25000	0.00042
15.50000	0.00022
15.75000	0.00011
15.97106	0.00005


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=2.1e-04-5.tsv <==
13.00000	0.03061
13.25000	0.02772
13.50000	0.02354
13.75000	0.02041
14.00000	0.01739
14.25000	0.01426
14.50000	0.01160
14.75000	0.00888
15.00000	0.00693
15.25000	0.00513
15.50000	0.00374
15.75000	0.00275
16.00000	0.00180
16.25000	0.00117
16.50000	0.00080
16.75000	0.00047
17.00000	0.00030
17.25000	0.00018
17.50000	0.00009


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=2.1e-04-6.tsv <==
13.00000	0.01727
13.25000	0.01363
13.50000	0.01058
13.75000	0.00808
14.00000	0.00576
14.25000	0.00394
14.50000	0.00259
14.75000	0.00160
15.00000	0.00098
15.25000	0.00055
15.50000	0.00029
15.75000	0.00015
16.00000	0.00006


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=2.1e-04-7.tsv <==
13.00000	0.00450
19.00000	0.00450


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=4.2e-04-1.tsv <==
13.00000	0.03279
13.25000	0.02911
13.50000	0.02359
13.75000	0.02010
14.00000	0.01704
14.25000	0.01372
14.50000	0.01134
14.75000	0.00912
15.00000	0.00643
15.25000	0.00459
15.50000	0.00316
15.75000	0.00210
16.00000	0.00141
16.25000	0.00082
16.50000	0.00045
16.75000	0.00024
17.00000	0.00014
17.25000	0.00007


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=4.2e-04-2.tsv <==
13.00000	0.01702
13.25000	0.01336
13.50000	0.01023
13.75000	0.00760
14.00000	0.00534
14.25000	0.00355
14.50000	0.00230
14.75000	0.00143
15.00000	0.00080
15.25000	0.00043
15.50000	0.00023
15.75000	0.00011
15.97929	0.00005


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=4.2e-04-3.tsv <==
13.00000	0.03534
13.25000	0.03184
13.50000	0.02845
13.75000	0.02514
14.00000	0.02171
14.25000	0.01820
14.50000	0.01549
14.75000	0.01231
15.00000	0.00987
15.25000	0.00815
15.50000	0.00625
15.75000	0.00467
16.00000	0.00294
16.25000	0.00214
16.50000	0.00131
16.75000	0.00100
17.00000	0.00068
17.25000	0.00043
17.50000	0.00026
17.75000	0.00017
18.00000	0.00011
18.25000	0.00006


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=4.2e-04-4.tsv <==
13.00000	0.01678
13.25000	0.01348
13.50000	0.01008
13.75000	0.00740
14.00000	0.00532
14.25000	0.00361
14.50000	0.00234
14.75000	0.00140
15.00000	0.00080
15.25000	0.00042
15.50000	0.00022
15.75000	0.00011
15.97106	0.00005


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=4.2e-04-5.tsv <==
13.00000	0.03621
13.25000	0.03281
13.50000	0.02984
13.75000	0.02639
14.00000	0.02297
14.25000	0.01959
14.50000	0.01659
14.75000	0.01391
15.00000	0.01144
15.25000	0.00922
15.50000	0.00727
15.75000	0.00546
16.00000	0.00441
16.25000	0.00306
16.50000	0.00232
16.75000	0.00158
17.00000	0.00111
17.25000	0.00074
17.50000	0.00053
17.75000	0.00032
18.00000	0.00021
18.25000	0.00014
18.50000	0.00008


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=4.2e-04-6.tsv <==
13.00000	0.01727
13.25000	0.01363
13.50000	0.01058
13.75000	0.00808
14.00000	0.00576
14.25000	0.00394
14.50000	0.00259
14.75000	0.00160
15.00000	0.00098
15.25000	0.00055
15.50000	0.00029
15.75000	0.00015
16.00000	0.00006


==> 16QAM/data_fec/SD_Hamming_M=16_RPN=4.2e-04-7.tsv <==
13.00000	0.00450
19.00000	0.00450


==> 32QAM/Mat/LW=1.0__SNR=17.5dB_AWGN_MAT-1.tsv <==
-0.83794	1.56086
-0.19265	1.81153
-1.09871	-1.58659
-0.39619	-1.57162
-1.47235	1.14778
-1.58644	0.44327
-1.50319	-0.92517
-1.61722	-0.23643
-0.29868	1.05170
-0.32536	0.38153
-0.23461	-0.85730
-0.32437	-0.24403
-0.88659	0.84028
-0.93623	0.24771
-0.82795	-0.90297
-0.94923	-0.32870
1.09192	1.60479
0.40210	1.52325
0.88721	-1.55890
0.23015	-1.81578
1.55129	0.96495
1.51329	0.28251
1.50710	-1.09841
1.59265	-0.38965
0.26682	0.80927
0.25137	0.19337
0.33230	-1.07275
0.30798	-0.40182
0.88481	0.89975
0.84156	0.31396
0.90270	-0.83566
0.92444	-0.25074


==> 32QAM/Mat/LW=1.0__SNR=17.5dB_AWGN_MAT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {32QAM/Mat/LW=1.0__SNR=17.5dB_AWGN_MAT-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=0.8pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{32QAM/Mat/LW=1.0__SNR=17.5dB_AWGN_MAT-1.tsv};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.83794,1.56086) {0};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.19265,1.81153) {1};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.09871,-1.58659) {2};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.39619,-1.57162) {3};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.47235,1.14778) {4};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.58644,0.44327) {5};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.50319,-0.92517) {6};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.61722,-0.23643) {7};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.29868,1.0517) {8};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.32536,0.38153) {9};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.23461,-0.8573) {A};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.32437,-0.24403) {B};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.88659,0.84028) {C};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.93623,0.24771) {D};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.82795,-0.90297) {E};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.94923,-0.3287) {F};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.09192,1.60479) {10};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.4021,1.52325) {11};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.88721,-1.5589) {12};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.23015,-1.81578) {13};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.55129,0.96495) {14};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.51329,0.28251) {15};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.5071,-1.09841) {16};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.59265,-0.38965) {17};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.26682,0.80927) {18};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.25137,0.19337) {19};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.3323,-1.07275) {1A};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.30798,-0.40182) {1B};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.88481,0.89975) {1C};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.84156,0.31396) {1D};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.9027,-0.83566) {1E};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.92444,-0.25074) {1F};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(d)}};
\end{axis}
\end{tikzpicture}%

==> 32QAM/Mat/LW=2.0__SNR=18.0dB_AWGN_MAT-1.tsv <==
-1.08230	1.64520
-0.38555	1.53992
-0.84531	-1.55534
-0.20111	-1.82554
-1.54553	0.92012
-1.56472	0.23518
-1.47422	-1.13393
-1.56179	-0.43446
-0.29404	0.81559
-0.30161	0.18757
-0.30691	-1.08373
-0.29599	-0.41425
-0.88703	0.95806
-0.90687	0.35848
-0.88607	-0.83609
-0.90782	-0.23490
0.86381	1.55781
0.22365	1.81637
1.10185	-1.58374
0.40833	-1.54664
1.47979	1.10104
1.52776	0.41088
1.51438	-0.92957
1.62712	-0.24945
0.27751	1.06308
0.27969	0.39623
0.25778	-0.84487
0.32351	-0.22380
0.86483	0.85320
0.87952	0.25927
0.85555	-0.90388
0.96176	-0.31784


==> 32QAM/Mat/LW=2.0__SNR=18.0dB_AWGN_MAT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {32QAM/Mat/LW=2.0__SNR=18.0dB_AWGN_MAT-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=0.8pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{32QAM/Mat/LW=2.0__SNR=18.0dB_AWGN_MAT-1.tsv};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.0823,1.6452) {0};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.38555,1.53992) {1};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.84531,-1.55534) {2};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.20111,-1.82554) {3};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.54553,0.92012) {4};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.56472,0.23518) {5};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.47422,-1.13393) {6};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.56179,-0.43446) {7};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.29404,0.81559) {8};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.30161,0.18757) {9};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.30691,-1.08373) {A};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.29599,-0.41425) {B};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.88703,0.95806) {C};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.90687,0.35848) {D};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.88607,-0.83609) {E};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.90782,-0.2349) {F};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.86381,1.55781) {10};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.22365,1.81637) {11};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.10185,-1.58374) {12};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.40833,-1.54664) {13};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.47979,1.10104) {14};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.52776,0.41088) {15};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.51438,-0.92957) {16};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.62712,-0.24945) {17};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.27751,1.06308) {18};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.27969,0.39623) {19};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.25778,-0.84487) {1A};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.32351,-0.2238) {1B};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.86483,0.8532) {1C};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.87952,0.25927) {1D};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.85555,-0.90388) {1E};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.96176,-0.31784) {1F};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(e)}};
\end{axis}
\end{tikzpicture}%

==> 32QAM/Mat/LW=4.0__SNR=19.0dB_AWGN_MAT-1.tsv <==
-0.85896	1.46593
-0.22293	1.73970
-1.04890	-1.75284
-0.30848	-1.65995
-1.49233	1.10092
-1.59698	0.37834
-1.49207	-0.99329
-1.56787	-0.30098
-0.37355	0.97063
-0.34212	0.33340
-0.26081	-0.89714
-0.31196	-0.27717
-0.94887	0.72472
-0.94345	0.12008
-0.83566	-1.08860
-0.91096	-0.48658
1.23236	1.53010
0.53527	1.75859
0.90895	-1.64910
0.29794	-1.40115
1.47337	0.83126
1.52773	0.16631
1.48006	-1.18750
1.53784	-0.49213
0.21583	1.12862
0.24906	0.52664
0.30522	-0.66840
0.28144	-0.07212
0.81202	0.96140
0.87339	0.34819
0.88611	-0.89375
0.89932	-0.26414


==> 32QAM/Mat/LW=4.0__SNR=19.0dB_AWGN_MAT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {32QAM/Mat/LW=4.0__SNR=19.0dB_AWGN_MAT-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=0.8pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{32QAM/Mat/LW=4.0__SNR=19.0dB_AWGN_MAT-1.tsv};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.85896,1.46593) {0};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.22293,1.7397) {1};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.0489,-1.75284) {2};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.30848,-1.65995) {3};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.49233,1.10092) {4};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.59698,0.37834) {5};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.49207,-0.99329) {6};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.56787,-0.30098) {7};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.37355,0.97063) {8};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.34212,0.3334) {9};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.26081,-0.89714) {A};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.31196,-0.27717) {B};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.94887,0.72472) {C};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.94345,0.12008) {D};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.83566,-1.0886) {E};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.91096,-0.48658) {F};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.23236,1.5301) {10};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.53527,1.75859) {11};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.90895,-1.6491) {12};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.29794,-1.40115) {13};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.47337,0.83126) {14};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.52773,0.16631) {15};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.48006,-1.1875) {16};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.53784,-0.49213) {17};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.21583,1.12862) {18};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.24906,0.52664) {19};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.30522,-0.6684) {1A};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.28144,-0.07212) {1B};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.81202,0.9614) {1C};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.87339,0.34819) {1D};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.88611,-0.89375) {1E};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.89932,-0.26414) {1F};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(f)}};
\end{axis}
\end{tikzpicture}%

==> 32QAM/Mis/LW=1.0__SNR=17.5dB_RPN_MIS-1.tsv <==
-0.56986	1.57558
0.33513	2.05513
-1.13975	-1.61394
-0.39939	-1.59286
-1.48264	1.22059
-1.87766	0.42494
-1.74201	-0.59654
-1.44104	0.01496
-0.38565	1.00790
-0.28853	0.19095
-0.36429	-0.91400
-0.33628	-0.36127
-1.07359	0.89463
-0.76968	0.34672
-1.08162	-0.89962
-0.88869	-0.35546
1.23013	1.24216
0.41880	1.47122
1.40597	-1.44231
0.46654	-1.66832
1.96188	0.49996
1.37940	0.25719
1.77599	-0.60346
1.18093	-0.28637
0.12489	0.73532
0.21884	0.16392
0.23137	-1.01222
0.14664	-0.34398
0.71462	0.77255
0.73656	0.19463
0.85979	-0.97961
0.65321	-0.39839


==> 32QAM/Mis/LW=1.0__SNR=17.5dB_RPN_MIS.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.5, xmax=2.5, ymin=-2.5, ymax=2.5] {32QAM/Mis/LW=1.0__SNR=17.5dB_RPN_MIS-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=0.8pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{32QAM/Mis/LW=1.0__SNR=17.5dB_RPN_MIS-1.tsv};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.56986,1.57558) {0};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.33513,2.05513) {1};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.13975,-1.61394) {2};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.39939,-1.59286) {3};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.48264,1.22059) {4};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.87766,0.42494) {5};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.74201,-0.59654) {6};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.44104,0.01496) {7};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.38565,1.0079) {8};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.28853,0.19095) {9};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.36429,-0.914) {A};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.33628,-0.36127) {B};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.07359,0.89463) {C};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.76968,0.34672) {D};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.08162,-0.89962) {E};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.88869,-0.35546) {F};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.23013,1.24216) {10};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.4188,1.47122) {11};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.40597,-1.44231) {12};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.46654,-1.66832) {13};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.96188,0.49996) {14};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.3794,0.25719) {15};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.77599,-0.60346) {16};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.18093,-0.28637) {17};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.12489,0.73532) {18};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.21884,0.16392) {19};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.23137,-1.01222) {1A};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.14664,-0.34398) {1B};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.71462,0.77255) {1C};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.73656,0.19463) {1D};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.85979,-0.97961) {1E};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.65321,-0.39839) {1F};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(a)}};
\end{axis}
\end{tikzpicture}%

==> 32QAM/Mis/LW=2.0__SNR=18.0dB_RPN_MIS-1.tsv <==
-1.28907	1.57024
-0.38991	1.54969
-0.44496	-1.34026
-0.24463	-1.98521
-1.79754	0.66898
-1.34506	0.17334
-1.31734	-1.41441
-1.78590	-0.35581
-0.31282	0.81895
-0.26511	0.26393
-0.32234	-0.72006
-0.21150	-0.22815
-0.94942	0.91678
-0.79590	0.31211
-1.00845	-0.75702
-0.80420	-0.25348
0.46916	1.39171
0.28252	2.02677
1.14606	-1.67775
0.38220	-1.51413
1.31260	1.27165
1.36016	0.00278
1.80993	-0.78691
1.88959	0.39129
0.30835	0.84958
0.22440	0.27672
0.23715	-0.87727
0.25781	-0.28201
0.99569	0.72530
0.79260	0.20740
1.02777	-0.83649
0.78817	-0.38822


==> 32QAM/Mis/LW=2.0__SNR=18.0dB_RPN_MIS.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {32QAM/Mis/LW=2.0__SNR=18.0dB_RPN_MIS-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=0.8pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{32QAM/Mis/LW=2.0__SNR=18.0dB_RPN_MIS-1.tsv};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.28907,1.57024) {0};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.38991,1.54969) {1};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.44496,-1.34026) {2};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.24463,-1.98521) {3};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.79754,0.66898) {4};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.34506,0.17334) {5};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.31734,-1.41441) {6};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.7859,-0.35581) {7};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.31282,0.81895) {8};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.26511,0.26393) {9};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.32234,-0.72006) {A};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.2115,-0.22815) {B};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.94942,0.91678) {C};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.7959,0.31211) {D};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.00845,-0.75702) {E};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.8042,-0.25349) {F};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.46916,1.39171) {10};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.28252,2.02677) {11};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.14606,-1.67775) {12};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.3822,-1.51413) {13};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.3126,1.27165) {14};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.36016,0.00278) {15};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.80993,-0.78691) {16};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.88959,0.39129) {17};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.30835,0.84958) {18};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.2244,0.27672) {19};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.23715,-0.87727) {1A};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.25781,-0.28201) {1B};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.99569,0.7253) {1C};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.7926,0.20739) {1D};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.02777,-0.83649) {1E};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.78817,-0.38822) {1F};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(b)}};
\end{axis}
\end{tikzpicture}%

==> 32QAM/Mis/LW=4.0__SNR=18.5dB_RPN_MIS-1.tsv <==
-0.44469	2.00955
-0.33501	1.44049
-1.88702	-1.04472
-0.72897	-1.81502
-1.29320	1.26594
-1.29856	0.11316
-1.34912	-0.80076
-1.84840	0.18391
-0.30855	0.78171
-0.24716	0.26160
-0.15416	-0.79965
-0.23216	-0.24489
-0.90952	0.78216
-0.78496	0.21130
-0.60553	-1.07509
-0.78169	-0.42002
0.64047	1.84177
0.39782	1.36021
0.63698	-1.92791
0.15435	-1.51076
1.57112	1.11019
1.95428	0.02013
1.55323	-1.11783
1.36468	-0.09645
0.33398	0.74740
0.26758	0.25912
0.35223	-0.86860
0.28648	-0.33393
1.04732	0.70153
0.78255	0.24599
0.98905	-0.94609
0.87663	-0.33444


==> 32QAM/Mis/LW=4.0__SNR=18.5dB_RPN_MIS.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {32QAM/Mis/LW=4.0__SNR=18.5dB_RPN_MIS-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=0.8pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{32QAM/Mis/LW=4.0__SNR=18.5dB_RPN_MIS-1.tsv};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.44469,2.00955) {0};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.33501,1.44049) {1};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.88702,-1.04472) {2};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.72897,-1.81502) {3};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.2932,1.26594) {4};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.29856,0.11316) {5};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.34912,-0.80076) {6};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-1.8484,0.18391) {7};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.30855,0.78171) {8};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.24716,0.2616) {9};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.15416,-0.79965) {A};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.23216,-0.24489) {B};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.90952,0.78216) {C};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.78496,0.2113) {D};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.60553,-1.07509) {E};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:-0.78169,-0.42002) {F};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.64047,1.84177) {10};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.39782,1.36021) {11};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.63698,-1.92791) {12};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.15435,-1.51076) {13};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.57112,1.11019) {14};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.95428,0.02013) {15};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.55323,-1.11783) {16};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.36468,-0.09645) {17};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.33398,0.7474) {18};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.26758,0.25912) {19};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.35223,-0.8686) {1A};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.28648,-0.33393) {1B};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:1.04732,0.70153) {1C};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.78255,0.24599) {1D};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.98904,-0.94609) {1E};
\node[left, align=center, opacity=.6, font=\large]
at (axis cs:0.87663,-0.33444) {1F};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(c)}};
\end{axis}
\end{tikzpicture}%

==> 32QAM/data/AWGN-GS32RPN.tsv <==
0.000000	0.000000
1.000000	0.262582
2.000000	0.307264
4.000000	0.414660


==> 32QAM/data/AWGN-GS32RPNM.tsv <==
0.000000	0.000000
0.000105	0.261793
0.000209	0.284383
0.000419	0.471010


==> 32QAM/data/GMI_0MHz-1.tsv <==
25.000	5.000
24.500	5.000
24.000	5.000
23.500	5.000
23.000	5.000
22.500	5.000
22.000	5.000
21.500	4.999
21.000	4.998
20.500	4.995
20.000	4.991
19.500	4.983
19.000	4.971
18.500	4.953
18.000	4.924
17.500	4.887
17.000	4.838
16.500	4.780
16.000	4.710
15.500	4.628


==> 32QAM/data/GMI_0MHz-10.tsv <==
15.350	4.600
15.450	4.618
15.550	4.635
15.650	4.652
15.750	4.669
15.850	4.685
15.950	4.701
16.050	4.716
16.150	4.731
16.250	4.745
16.350	4.759
16.450	4.772
16.550	4.785
16.650	4.798
16.750	4.810
16.850	4.822
16.950	4.833
17.050	4.843
17.150	4.854
17.250	4.863
17.350	4.873
17.450	4.882
17.550	4.890
17.650	4.898
17.750	4.906
17.850	4.913
17.950	4.920
18.050	4.926
18.150	4.932
18.250	4.938
18.350	4.944
18.450	4.949
18.550	4.953
18.650	4.958
18.750	4.962
18.850	4.966
18.950	4.969
19.050	4.972
19.150	4.975
19.250	4.978
19.350	4.980
19.450	4.983
19.600	4.986
19.750	4.988
19.900	4.990
20.050	4.992
20.200	4.994
20.350	4.995
20.550	4.996
20.750	4.997
21.000	4.997
21.300	4.998
22.000	4.999
22.450	4.999
23.050	5.000
25.000	5.000


==> 32QAM/data/GMI_0MHz-11.tsv <==
15.350	4.600
15.450	4.618
15.550	4.635
15.650	4.652
15.750	4.669
15.850	4.685
15.950	4.701
16.050	4.716
16.150	4.731
16.250	4.745
16.350	4.759
16.450	4.772
16.550	4.785
16.650	4.798
16.750	4.810
16.850	4.822
16.950	4.833
17.050	4.843
17.150	4.854
17.250	4.863
17.350	4.873
17.450	4.882
17.550	4.890
17.650	4.898
17.750	4.906
17.850	4.913
17.950	4.920
18.050	4.926
18.150	4.932
18.250	4.938
18.350	4.944
18.450	4.949
18.550	4.953
18.650	4.958
18.750	4.962
18.850	4.966
18.950	4.969
19.050	4.972
19.150	4.975
19.250	4.978
19.350	4.980
19.450	4.983
19.600	4.986
19.750	4.988
19.900	4.990
20.050	4.992
20.200	4.994
20.350	4.995
20.550	4.996
20.750	4.997
21.000	4.997
21.300	4.998
22.000	4.999
22.450	4.999
23.050	5.000
25.000	5.000


==> 32QAM/data/GMI_0MHz-12.tsv <==
15.550	4.592
15.650	4.610
15.750	4.628
15.850	4.646
15.950	4.663
16.050	4.679
16.150	4.695
16.250	4.711
16.350	4.726
16.450	4.741
16.550	4.755
16.650	4.768
16.750	4.781
16.850	4.794
16.950	4.806
17.050	4.818
17.150	4.829
17.250	4.840
17.350	4.850
17.450	4.860
17.550	4.869
17.650	4.878
17.750	4.887
17.850	4.895
17.950	4.903
18.050	4.910
18.150	4.917
18.250	4.923
18.350	4.930
18.450	4.935
18.550	4.941
18.650	4.946
18.750	4.951
18.850	4.955
18.950	4.960
19.050	4.964
19.150	4.967
19.250	4.971
19.350	4.974
19.450	4.976
19.550	4.979
19.650	4.982
19.800	4.985
19.950	4.987
20.100	4.990
20.250	4.992
20.400	4.993
20.550	4.995
20.700	4.996
20.900	4.997
21.100	4.998
21.350	4.998
21.650	4.999
22.150	4.999
22.750	4.999
23.200	5.000
23.550	5.000
25.000	5.000


==> 32QAM/data/GMI_0MHz-13.tsv <==
15.349	4.800
25.000	4.800


==> 32QAM/data/GMI_0MHz-2.tsv <==
25.000	5.000
24.500	5.000
24.000	5.000
23.500	5.000
23.000	5.000
22.500	5.000
22.000	5.000
21.500	4.999
21.000	4.998
20.500	4.995
20.000	4.991
19.500	4.983
19.000	4.971
18.500	4.953
18.000	4.924
17.500	4.887
17.000	4.838
16.500	4.780
16.000	4.710
15.500	4.628


==> 32QAM/data/GMI_0MHz-3.tsv <==
25.000	5.000
24.500	5.000
24.000	5.000
23.500	5.000
23.000	5.000
22.500	5.000
22.000	5.000
21.500	4.999
21.000	4.996
20.500	4.992
20.000	4.987
19.500	4.980
19.000	4.967
18.500	4.944
18.000	4.909
17.500	4.863
17.000	4.809
16.500	4.746
16.000	4.672


==> 32QAM/data/GMI_0MHz-4.tsv <==
25.000	5.000
24.500	5.000
24.000	5.000
23.500	5.000
23.000	5.000
22.500	5.000
22.000	5.000
21.500	4.999
21.000	4.998
20.500	4.995
20.000	4.991
19.500	4.983
19.000	4.971
18.500	4.953
18.000	4.924
17.500	4.887
17.000	4.838
16.500	4.780
16.000	4.710
15.500	4.628


==> 32QAM/data/GMI_0MHz-5.tsv <==
25.000	5.000
24.500	5.000
24.000	5.000
23.500	5.000
23.000	5.000
22.500	5.000
22.000	5.000
21.500	4.999
21.000	4.998
20.500	4.995
20.000	4.991
19.500	4.983
19.000	4.971
18.500	4.953
18.000	4.924
17.500	4.887
17.000	4.838
16.500	4.780
16.000	4.710
15.500	4.628


==> 32QAM/data/GMI_0MHz-6.tsv <==
25.000	5.000
24.500	5.000
24.000	5.000
23.500	5.000
23.000	5.000
22.500	5.000
22.000	5.000
21.500	4.999
21.000	4.996
20.500	4.992
20.000	4.987
19.500	4.980
19.000	4.967
18.500	4.944
18.000	4.909
17.500	4.863
17.000	4.809
16.500	4.746
16.000	4.672


==> 32QAM/data/GMI_0MHz-7.tsv <==
15.350	4.600
15.450	4.618
15.550	4.635
15.650	4.652
15.750	4.669
15.850	4.685
15.950	4.701
16.050	4.716
16.150	4.731
16.250	4.745
16.350	4.759
16.450	4.772
16.550	4.785
16.650	4.798
16.750	4.810
16.850	4.822
16.950	4.833
17.050	4.843
17.150	4.854
17.250	4.863
17.350	4.873
17.450	4.882
17.550	4.890
17.650	4.898
17.750	4.906
17.850	4.913
17.950	4.920
18.050	4.926
18.150	4.932
18.250	4.938
18.350	4.944
18.450	4.949
18.550	4.953
18.650	4.958
18.750	4.962
18.850	4.966
18.950	4.969
19.050	4.972
19.150	4.975
19.250	4.978
19.350	4.980
19.450	4.983
19.600	4.986
19.750	4.988
19.900	4.990
20.050	4.992
20.200	4.994
20.350	4.995
20.550	4.996
20.750	4.997
21.000	4.997
21.300	4.998
22.000	4.999
22.450	4.999
23.050	5.000
25.000	5.000


==> 32QAM/data/GMI_0MHz-8.tsv <==
15.350	4.600
15.450	4.618
15.550	4.635
15.650	4.652
15.750	4.669
15.850	4.685
15.950	4.701
16.050	4.716
16.150	4.731
16.250	4.745
16.350	4.759
16.450	4.772
16.550	4.785
16.650	4.798
16.750	4.810
16.850	4.822
16.950	4.833
17.050	4.843
17.150	4.854
17.250	4.863
17.350	4.873
17.450	4.882
17.550	4.890
17.650	4.898
17.750	4.906
17.850	4.913
17.950	4.920
18.050	4.926
18.150	4.932
18.250	4.938
18.350	4.944
18.450	4.949
18.550	4.953
18.650	4.958
18.750	4.962
18.850	4.966
18.950	4.969
19.050	4.972
19.150	4.975
19.250	4.978
19.350	4.980
19.450	4.983
19.600	4.986
19.750	4.988
19.900	4.990
20.050	4.992
20.200	4.994
20.350	4.995
20.550	4.996
20.750	4.997
21.000	4.997
21.300	4.998
22.000	4.999
22.450	4.999
23.050	5.000
25.000	5.000


==> 32QAM/data/GMI_0MHz-9.tsv <==
15.550	4.592
15.650	4.610
15.750	4.628
15.850	4.646
15.950	4.663
16.050	4.679
16.150	4.695
16.250	4.711
16.350	4.726
16.450	4.741
16.550	4.755
16.650	4.768
16.750	4.781
16.850	4.794
16.950	4.806
17.050	4.818
17.150	4.829
17.250	4.840
17.350	4.850
17.450	4.860
17.550	4.869
17.650	4.878
17.750	4.887
17.850	4.895
17.950	4.903
18.050	4.910
18.150	4.917
18.250	4.923
18.350	4.930
18.450	4.935
18.550	4.941
18.650	4.946
18.750	4.951
18.850	4.955
18.950	4.960
19.050	4.964
19.150	4.967
19.250	4.971
19.350	4.974
19.450	4.976
19.550	4.979
19.650	4.982
19.800	4.985
19.950	4.987
20.100	4.990
20.250	4.992
20.400	4.993
20.550	4.995
20.700	4.996
20.900	4.997
21.100	4.998
21.350	4.998
21.650	4.999
22.150	4.999
22.750	4.999
23.200	5.000
23.550	5.000
25.000	5.000


==> 32QAM/data/GMI_1MHz-1.tsv <==
25.000	5.000
24.500	5.000
24.000	4.999
23.500	4.999
23.000	4.999
22.500	4.997
22.000	4.996
21.500	4.992
21.000	4.987
20.500	4.978
20.000	4.966
19.500	4.949
19.000	4.927
18.500	4.888
18.000	4.846
17.500	4.791
17.000	4.738
16.500	4.657


==> 32QAM/data/GMI_1MHz-10.tsv <==
16.100	4.598
16.200	4.615
16.300	4.632
16.400	4.648
16.500	4.664
16.600	4.680
16.700	4.695
16.800	4.710
16.900	4.724
17.000	4.738
17.100	4.752
17.200	4.765
17.300	4.777
17.400	4.789
17.500	4.801
17.600	4.812
17.700	4.823
17.800	4.833
17.900	4.843
18.000	4.853
18.100	4.862
18.200	4.871
18.300	4.879
18.400	4.887
18.500	4.895
18.600	4.902
18.700	4.909
18.800	4.915
18.900	4.921
19.000	4.927
19.100	4.933
19.200	4.938
19.300	4.943
19.400	4.947
19.500	4.952
19.600	4.956
19.700	4.959
19.800	4.963
19.900	4.966
20.000	4.969
20.100	4.972
20.250	4.976
20.400	4.979
20.550	4.982
20.700	4.985
20.850	4.987
21.000	4.989
21.150	4.990
21.350	4.992
21.550	4.994
21.750	4.995
22.000	4.996
22.300	4.997
22.750	4.998
23.500	5.000
23.750	5.000
25.000	5.000


==> 32QAM/data/GMI_1MHz-11.tsv <==
16.200	4.594
16.300	4.611
16.400	4.627
16.500	4.643
16.600	4.659
16.700	4.674
16.800	4.689
16.900	4.703
17.000	4.717
17.100	4.730
17.200	4.743
17.300	4.756
17.400	4.768
17.500	4.780
17.600	4.792
17.700	4.803
17.800	4.813
17.900	4.823
18.000	4.833
18.100	4.843
18.200	4.852
18.300	4.860
18.400	4.869
18.500	4.877
18.600	4.884
18.700	4.891
18.800	4.898
18.900	4.905
19.000	4.911
19.100	4.917
19.200	4.923
19.300	4.928
19.400	4.933
19.500	4.938
19.600	4.942
19.700	4.946
19.800	4.950
19.900	4.954
20.000	4.957
20.100	4.960
20.200	4.963
20.350	4.967
20.500	4.971
20.650	4.974
20.800	4.977
20.950	4.980
21.100	4.982
21.250	4.984
21.450	4.986
21.650	4.988
21.850	4.990
22.100	4.992
22.400	4.993
22.750	4.995
23.250	4.997
23.750	4.999
24.100	4.999
24.350	5.000
24.550	5.000
24.750	4.999
24.900	4.999
25.000	4.998


==> 32QAM/data/GMI_1MHz-12.tsv <==
16.450	4.597
16.550	4.614
16.650	4.631
16.750	4.647
16.850	4.662
16.950	4.677
17.050	4.692
17.150	4.706
17.250	4.720
17.350	4.733
17.450	4.746
17.550	4.759
17.650	4.771
17.750	4.783
17.850	4.794
17.950	4.805
18.050	4.815
18.150	4.825
18.250	4.835
18.350	4.844
18.450	4.853
18.550	4.862
18.650	4.870
18.750	4.878
18.850	4.885
18.950	4.892
19.050	4.899
19.150	4.906
19.250	4.912
19.350	4.918
19.450	4.923
19.550	4.928
19.650	4.933
19.750	4.938
19.850	4.942
19.950	4.946
20.050	4.950
20.150	4.954
20.250	4.957
20.350	4.961
20.500	4.965
20.650	4.969
20.800	4.972
20.950	4.976
21.100	4.978
21.250	4.981
21.400	4.983
21.550	4.985
21.750	4.987
21.950	4.989
22.150	4.991
22.400	4.992
22.700	4.994
23.050	4.995
23.550	4.997
24.250	4.999
24.650	5.000
24.950	5.000
25.000	5.000


==> 32QAM/data/GMI_1MHz-13.tsv <==
15.350	4.600
15.450	4.618
15.550	4.635
15.650	4.652
15.750	4.669
15.850	4.685
15.950	4.701
16.050	4.716
16.150	4.731
16.250	4.745
16.350	4.759
16.450	4.772
16.550	4.785
16.650	4.798
16.750	4.810
16.850	4.822
16.950	4.833
17.050	4.843
17.150	4.854
17.250	4.863
17.350	4.873
17.450	4.882
17.550	4.890
17.650	4.898
17.750	4.906
17.850	4.913
17.950	4.920
18.050	4.926
18.150	4.932
18.250	4.938
18.350	4.944
18.450	4.949
18.550	4.953
18.650	4.958
18.750	4.962
18.850	4.966
18.950	4.969
19.050	4.972
19.150	4.975
19.250	4.978
19.350	4.980
19.450	4.983
19.600	4.986
19.750	4.988
19.900	4.990
20.050	4.992
20.200	4.994
20.350	4.995
20.550	4.996
20.750	4.997
21.000	4.997
21.300	4.998
22.000	4.999
22.450	4.999
23.050	5.000
25.000	5.000


==> 32QAM/data/GMI_1MHz-14.tsv <==
15.352	4.80
25.000	4.80


==> 32QAM/data/GMI_1MHz-2.tsv <==
25.000	4.999
24.500	4.999
24.000	4.998
23.500	4.998
23.000	4.996
22.500	4.995
22.000	4.990
21.500	4.985
21.000	4.979
20.500	4.970
20.000	4.952
19.500	4.939
19.000	4.913
18.500	4.874
18.000	4.833
17.500	4.785
17.000	4.717
16.500	4.640


==> 32QAM/data/GMI_1MHz-3.tsv <==
25.000	4.999
24.500	4.999
24.000	4.998
23.500	4.996
23.000	4.995
22.500	4.992
22.000	4.987
21.500	4.983
21.000	4.974
20.500	4.961
20.000	4.943
19.500	4.923
19.000	4.892
18.500	4.851
18.000	4.807
17.500	4.750
17.000	4.683
16.500	4.605


==> 32QAM/data/GMI_1MHz-4.tsv <==
25.000	5.000
24.500	5.000
24.000	5.000
23.500	4.999
23.000	4.999
22.500	4.998
22.000	4.996
21.500	4.993
21.000	4.988
20.500	4.983
20.000	4.967
19.500	4.952
19.000	4.929
18.500	4.896
18.000	4.854
17.500	4.801
17.000	4.740
16.500	4.665


==> 32QAM/data/GMI_1MHz-5.tsv <==
25.000	5.000
24.500	4.999
24.000	4.999
23.500	4.998
23.000	4.997
22.500	4.996
22.000	4.990
21.500	4.987
21.000	4.981
20.500	4.969
20.000	4.956
19.500	4.941
19.000	4.914
18.500	4.876
18.000	4.836
17.500	4.780
17.000	4.717
16.500	4.643


==> 32QAM/data/GMI_1MHz-6.tsv <==
25.000	4.999
24.500	4.999
24.000	4.998
23.500	4.997
23.000	4.995
22.500	4.993
22.000	4.990
21.500	4.984
21.000	4.975
20.500	4.965
20.000	4.948
19.500	4.927
19.000	4.899
18.500	4.861
18.000	4.814
17.500	4.753
17.000	4.684
16.500	4.603


==> 32QAM/data/GMI_1MHz-7.tsv <==
16.150	4.599
16.250	4.616
16.350	4.632
16.450	4.649
16.550	4.664
16.650	4.679
16.750	4.694
16.850	4.709
16.950	4.723
17.050	4.736
17.150	4.750
17.250	4.762
17.350	4.775
17.450	4.787
17.550	4.798
17.650	4.809
17.750	4.820
17.850	4.830
17.950	4.840
18.050	4.850
18.150	4.859
18.250	4.868
18.350	4.876
18.450	4.884
18.550	4.892
18.650	4.899
18.750	4.906
18.850	4.912
18.950	4.918
19.050	4.924
19.150	4.930
19.250	4.935
19.350	4.940
19.450	4.945
19.550	4.949
19.650	4.953
19.750	4.957
19.850	4.961
19.950	4.964
20.050	4.967
20.150	4.970
20.250	4.973
20.400	4.977
20.550	4.980
20.700	4.983
20.850	4.985
21.000	4.987
21.150	4.989
21.300	4.991
21.500	4.993
21.700	4.994
21.900	4.995
22.150	4.996
22.450	4.997
22.850	4.998
23.650	4.999
24.200	5.000
25.000	5.000


==> 32QAM/data/GMI_1MHz-8.tsv <==
16.200	4.593
16.300	4.610
16.400	4.627
16.500	4.643
16.600	4.658
16.700	4.673
16.800	4.688
16.900	4.702
17.000	4.716
17.100	4.730
17.200	4.743
17.300	4.756
17.400	4.768
17.500	4.780
17.600	4.791
17.700	4.802
17.800	4.813
17.900	4.823
18.000	4.833
18.100	4.842
18.200	4.851
18.300	4.860
18.400	4.868
18.500	4.876
18.600	4.883
18.700	4.890
18.800	4.897
18.900	4.904
19.000	4.910
19.100	4.916
19.200	4.921
19.300	4.926
19.400	4.931
19.500	4.936
19.600	4.940
19.700	4.944
19.800	4.948
19.900	4.952
20.000	4.955
20.100	4.958
20.250	4.963
20.400	4.967
20.550	4.970
20.700	4.973
20.850	4.976
21.000	4.979
21.150	4.981
21.350	4.983
21.550	4.986
21.750	4.987
22.000	4.989
22.300	4.992
22.650	4.994
23.100	4.996
23.500	4.998
23.800	4.999
24.050	4.999
24.250	5.000
24.450	5.000
24.600	4.999
24.750	4.999
24.900	4.998
25.000	4.997


==> 32QAM/data/GMI_1MHz-9.tsv <==
16.450	4.595
16.550	4.611
16.650	4.628
16.750	4.643
16.850	4.659
16.950	4.674
17.050	4.688
17.150	4.703
17.250	4.716
17.350	4.730
17.450	4.742
17.550	4.755
17.650	4.767
17.750	4.778
17.850	4.790
17.950	4.800
18.050	4.811
18.150	4.821
18.250	4.831
18.350	4.840
18.450	4.849
18.550	4.857
18.650	4.865
18.750	4.873
18.850	4.881
18.950	4.888
19.050	4.894
19.150	4.901
19.250	4.907
19.350	4.913
19.450	4.918
19.550	4.924
19.650	4.929
19.750	4.933
19.850	4.938
19.950	4.942
20.050	4.946
20.150	4.950
20.250	4.953
20.350	4.956
20.500	4.961
20.650	4.965
20.800	4.969
20.950	4.972
21.100	4.975
21.250	4.978
21.400	4.980
21.550	4.982
21.750	4.985
21.950	4.987
22.150	4.989
22.400	4.991
22.650	4.993
22.950	4.994
23.300	4.996
23.650	4.997
24.000	4.998
24.300	4.999
24.550	4.999
24.750	4.999
24.950	4.998
25.000	4.998


==> 32QAM/data/GMI_2MHz-1.tsv <==
25.000	4.999
24.500	4.999
24.000	4.999
23.500	4.998
23.000	4.997
22.500	4.996
22.000	4.993
21.500	4.988
21.000	4.980
20.500	4.969
20.000	4.953
19.500	4.932
19.000	4.904
18.500	4.868
18.000	4.822
17.500	4.764
17.000	4.691
16.500	4.612


==> 32QAM/data/GMI_2MHz-10.tsv <==
16.300	4.593
16.400	4.610
16.500	4.627
16.600	4.643
16.700	4.659
16.800	4.675
16.900	4.690
17.000	4.704
17.100	4.718
17.200	4.732
17.300	4.745
17.400	4.758
17.500	4.771
17.600	4.783
17.700	4.794
17.800	4.806
17.900	4.816
18.000	4.827
18.100	4.837
18.200	4.846
18.300	4.856
18.400	4.865
18.500	4.873
18.600	4.881
18.700	4.889
18.800	4.896
18.900	4.903
19.000	4.910
19.100	4.916
19.200	4.922
19.300	4.928
19.400	4.933
19.500	4.938
19.600	4.943
19.700	4.947
19.800	4.952
19.900	4.956
20.000	4.959
20.100	4.963
20.200	4.966
20.300	4.969
20.400	4.972
20.550	4.975
20.700	4.979
20.850	4.982
21.000	4.984
21.150	4.987
21.300	4.988
21.450	4.990
21.650	4.992
21.850	4.994
22.050	4.995
22.300	4.996
22.600	4.997
22.950	4.998
23.500	4.999
24.100	5.000
24.450	5.000
24.700	5.000
24.900	4.999
25.000	4.999


==> 32QAM/data/GMI_2MHz-11.tsv <==
16.600	4.599
16.700	4.615
16.800	4.630
16.900	4.645
17.000	4.660
17.100	4.674
17.200	4.688
17.300	4.702
17.400	4.715
17.500	4.727
17.600	4.740
17.700	4.752
17.800	4.763
17.900	4.774
18.000	4.785
18.100	4.796
18.200	4.806
18.300	4.815
18.400	4.825
18.500	4.834
18.600	4.842
18.700	4.850
18.800	4.858
18.900	4.866
19.000	4.873
19.100	4.880
19.200	4.887
19.300	4.893
19.400	4.899
19.500	4.905
19.600	4.910
19.700	4.916
19.800	4.921
19.900	4.925
20.000	4.930
20.100	4.934
20.200	4.938
20.300	4.942
20.450	4.947
20.600	4.952
20.750	4.956
20.900	4.960
21.050	4.964
21.200	4.967
21.350	4.970
21.500	4.973
21.650	4.975
21.850	4.978
22.050	4.981
22.250	4.983
22.500	4.986
22.750	4.988
23.050	4.990
23.350	4.992
23.650	4.994
23.950	4.996
24.200	4.996
24.450	4.997
24.650	4.997
24.850	4.997
25.000	4.997


==> 32QAM/data/GMI_2MHz-12.tsv <==
16.800	4.595
16.900	4.612
17.000	4.628
17.100	4.643
17.200	4.658
17.300	4.673
17.400	4.687
17.500	4.701
17.600	4.714
17.700	4.727
17.800	4.739
17.900	4.752
18.000	4.763
18.100	4.774
18.200	4.785
18.300	4.796
18.400	4.806
18.500	4.816
18.600	4.825
18.700	4.834
18.800	4.843
18.900	4.851
19.000	4.859
19.100	4.866
19.200	4.874
19.300	4.880
19.400	4.887
19.500	4.893
19.600	4.899
19.700	4.905
19.800	4.910
19.900	4.916
20.000	4.921
20.100	4.925
20.200	4.930
20.300	4.934
20.400	4.938
20.500	4.941
20.650	4.946
20.800	4.951
20.950	4.956
21.100	4.959
21.250	4.963
21.400	4.966
21.550	4.969
21.700	4.972
21.900	4.975
22.100	4.978
22.300	4.981
22.500	4.983
22.750	4.986
23.000	4.988
23.300	4.990
23.600	4.992
23.900	4.994
24.200	4.995
24.450	4.996
24.650	4.997
24.850	4.997
25.000	4.996


==> 32QAM/data/GMI_2MHz-13.tsv <==
15.350	4.600
15.450	4.618
15.550	4.635
15.650	4.652
15.750	4.669
15.850	4.685
15.950	4.701
16.050	4.716
16.150	4.731
16.250	4.745
16.350	4.759
16.450	4.772
16.550	4.785
16.650	4.798
16.750	4.810
16.850	4.822
16.950	4.833
17.050	4.843
17.150	4.854
17.250	4.863
17.350	4.873
17.450	4.882
17.550	4.890
17.650	4.898
17.750	4.906
17.850	4.913
17.950	4.920
18.050	4.926
18.150	4.932
18.250	4.938
18.350	4.944
18.450	4.949
18.550	4.953
18.650	4.958
18.750	4.962
18.850	4.966
18.950	4.969
19.050	4.972
19.150	4.975
19.250	4.978
19.350	4.980
19.450	4.983
19.600	4.986
19.750	4.988
19.900	4.990
20.050	4.992
20.200	4.994
20.350	4.995
20.550	4.996
20.750	4.997
21.000	4.997
21.300	4.998
22.000	4.999
22.450	4.999
23.050	5.000
25.000	5.000


==> 32QAM/data/GMI_2MHz-14.tsv <==
15.352	4.80
25.000	4.80


==> 32QAM/data/GMI_2MHz-2.tsv <==
25.000	4.995
24.500	4.996
24.000	4.994
23.500	4.991
23.000	4.987
22.500	4.986
22.000	4.973
21.500	4.966
21.000	4.959
20.500	4.942
20.000	4.923
19.500	4.901
19.000	4.870
18.500	4.829
18.000	4.782
17.500	4.724
17.000	4.650


==> 32QAM/data/GMI_2MHz-3.tsv <==
25.000	4.995
24.500	4.993
24.000	4.992
23.500	4.989
23.000	4.985
22.500	4.980
22.000	4.972
21.500	4.962
21.000	4.948
20.500	4.933
20.000	4.913
19.500	4.882
19.000	4.844
18.500	4.807
18.000	4.755
17.500	4.688
17.000	4.619


==> 32QAM/data/GMI_2MHz-4.tsv <==
25.000	5.000
24.500	5.000
24.000	4.999
23.500	4.999
23.000	4.998
22.500	4.997
22.000	4.995
21.500	4.990
21.000	4.985
20.500	4.974
20.000	4.960
19.500	4.941
19.000	4.908
18.500	4.875
18.000	4.825
17.500	4.774
17.000	4.704
16.500	4.632


==> 32QAM/data/GMI_2MHz-5.tsv <==
25.000	4.997
24.500	4.997
24.000	4.995
23.500	4.993
23.000	4.991
22.500	4.989
22.000	4.977
21.500	4.972
21.000	4.963
20.500	4.948
20.000	4.928
19.500	4.912
19.000	4.876
18.500	4.835
18.000	4.782
17.500	4.728
17.000	4.658


==> 32QAM/data/GMI_2MHz-6.tsv <==
25.000	4.997
24.500	4.996
24.000	4.994
23.500	4.992
23.000	4.988
22.500	4.983
22.000	4.977
21.500	4.968
21.000	4.957
20.500	4.942
20.000	4.921
19.500	4.893
19.000	4.861
18.500	4.817
18.000	4.765
17.500	4.702
17.000	4.628


==> 32QAM/data/GMI_2MHz-7.tsv <==
16.400	4.597
16.500	4.614
16.600	4.630
16.700	4.647
16.800	4.662
16.900	4.678
17.000	4.693
17.100	4.707
17.200	4.721
17.300	4.735
17.400	4.748
17.500	4.761
17.600	4.773
17.700	4.785
17.800	4.797
17.900	4.808
18.000	4.818
18.100	4.829
18.200	4.839
18.300	4.848
18.400	4.857
18.500	4.866
18.600	4.874
18.700	4.882
18.800	4.889
18.900	4.897
19.000	4.903
19.100	4.910
19.200	4.916
19.300	4.922
19.400	4.927
19.500	4.933
19.600	4.937
19.700	4.942
19.800	4.946
19.900	4.950
20.000	4.954
20.100	4.958
20.200	4.961
20.300	4.964
20.400	4.967
20.550	4.971
20.700	4.974
20.850	4.978
21.000	4.980
21.150	4.983
21.300	4.985
21.450	4.987
21.650	4.989
21.850	4.991
22.050	4.992
22.300	4.994
22.600	4.995
22.950	4.997
23.350	4.998
23.750	4.999
24.050	5.000
24.250	5.000
25.000	5.000


==> 32QAM/data/GMI_2MHz-8.tsv <==
16.650	4.599
16.750	4.615
16.850	4.630
16.950	4.645
17.050	4.660
17.150	4.674
17.250	4.688
17.350	4.702
17.450	4.715
17.550	4.728
17.650	4.740
17.750	4.752
17.850	4.763
17.950	4.775
18.050	4.785
18.150	4.796
18.250	4.806
18.350	4.815
18.450	4.824
18.550	4.833
18.650	4.842
18.750	4.850
18.850	4.857
18.950	4.865
19.050	4.872
19.150	4.879
19.250	4.885
19.350	4.891
19.450	4.897
19.550	4.903
19.650	4.908
19.750	4.913
19.850	4.918
19.950	4.922
20.050	4.926
20.150	4.930
20.250	4.934
20.400	4.939
20.550	4.944
20.700	4.949
20.850	4.953
21.000	4.957
21.150	4.960
21.300	4.963
21.450	4.966
21.650	4.970
21.850	4.973
22.050	4.976
22.300	4.979
22.550	4.982
22.850	4.985
23.150	4.988
23.450	4.991
23.700	4.993
23.950	4.994
24.150	4.995
24.350	4.996
24.500	4.996
24.650	4.996
24.800	4.995
24.950	4.994
25.000	4.994


==> 32QAM/data/GMI_2MHz-9.tsv <==
16.850	4.594
16.950	4.610
17.050	4.626
17.150	4.641
17.250	4.655
17.350	4.670
17.450	4.684
17.550	4.697
17.650	4.710
17.750	4.723
17.850	4.735
17.950	4.746
18.050	4.758
18.150	4.769
18.250	4.780
18.350	4.790
18.450	4.800
18.550	4.809
18.650	4.818
18.750	4.827
18.850	4.836
18.950	4.844
19.050	4.852
19.150	4.859
19.250	4.866
19.350	4.873
19.450	4.880
19.550	4.886
19.650	4.892
19.750	4.898
19.850	4.903
19.950	4.908
20.050	4.913
20.150	4.918
20.250	4.922
20.350	4.926
20.450	4.930
20.600	4.936
20.750	4.941
20.900	4.946
21.050	4.951
21.200	4.955
21.350	4.958
21.500	4.962
21.650	4.965
21.800	4.968
22.000	4.971
22.200	4.975
22.400	4.978
22.600	4.980
22.850	4.983
23.100	4.985
23.350	4.988
23.600	4.990
23.850	4.991
24.100	4.993
24.300	4.993
24.500	4.994
24.700	4.994
24.850	4.994
25.000	4.994


==> 32QAM/data/GMI_4MHz-1.tsv <==
25.000	4.999
24.500	4.999
24.000	4.997
23.500	4.996
23.000	4.994
22.500	4.990
22.000	4.984
21.500	4.978
21.000	4.967
20.500	4.954
20.000	4.927
19.500	4.901
19.000	4.869
18.500	4.823
18.000	4.762
17.500	4.700
17.000	4.625


==> 32QAM/data/GMI_4MHz-10.tsv <==
16.650	4.594
16.750	4.611
16.850	4.627
16.950	4.643
17.050	4.659
17.150	4.674
17.250	4.689
17.350	4.703
17.450	4.717
17.550	4.731
17.650	4.744
17.750	4.757
17.850	4.769
17.950	4.781
18.050	4.793
18.150	4.804
18.250	4.814
18.350	4.825
18.450	4.835
18.550	4.844
18.650	4.853
18.750	4.862
18.850	4.870
18.950	4.878
19.050	4.886
19.150	4.893
19.250	4.900
19.350	4.907
19.450	4.913
19.550	4.919
19.650	4.925
19.750	4.930
19.850	4.935
19.950	4.940
20.050	4.944
20.150	4.948
20.250	4.952
20.350	4.956
20.450	4.959
20.550	4.963
20.650	4.966
20.800	4.970
20.950	4.973
21.100	4.977
21.250	4.980
21.400	4.982
21.550	4.984
21.700	4.986
21.900	4.989
22.100	4.991
22.300	4.992
22.550	4.994
22.800	4.995
23.100	4.996
23.450	4.998
23.850	4.999
24.200	4.999
24.450	5.000
24.700	4.999
24.900	4.999
25.000	4.999


==> 32QAM/data/GMI_4MHz-11.tsv <==
17.100	4.593
17.200	4.607
17.300	4.622
17.400	4.636
17.500	4.649
17.600	4.663
17.700	4.676
17.800	4.688
17.900	4.700
18.000	4.712
18.100	4.724
18.200	4.735
18.300	4.746
18.400	4.756
18.500	4.766
18.600	4.776
18.700	4.785
18.800	4.794
18.900	4.803
19.000	4.812
19.100	4.820
19.200	4.828
19.300	4.835
19.400	4.843
19.500	4.850
19.600	4.856
19.700	4.863
19.800	4.869
19.900	4.875
20.000	4.881
20.100	4.886
20.200	4.891
20.300	4.896
20.400	4.901
20.550	4.908
20.700	4.914
20.850	4.920
21.000	4.926
21.150	4.931
21.300	4.936
21.450	4.940
21.600	4.944
21.750	4.948
21.900	4.952
22.100	4.956
22.300	4.960
22.500	4.964
22.700	4.967
22.900	4.971
23.150	4.974
23.400	4.977
23.650	4.980
23.900	4.983
24.150	4.985
24.350	4.987
24.550	4.988
24.750	4.989
24.900	4.989
25.000	4.989


==> 32QAM/data/GMI_4MHz-12.tsv <==
17.300	4.594
17.400	4.609
17.500	4.623
17.600	4.637
17.700	4.651
17.800	4.664
17.900	4.677
18.000	4.690
18.100	4.702
18.200	4.714
18.300	4.726
18.400	4.737
18.500	4.748
18.600	4.758
18.700	4.768
18.800	4.778
18.900	4.788
19.000	4.797
19.100	4.806
19.200	4.814
19.300	4.822
19.400	4.830
19.500	4.838
19.600	4.845
19.700	4.852
19.800	4.859
19.900	4.865
20.000	4.871
20.100	4.877
20.200	4.883
20.300	4.888
20.400	4.894
20.500	4.898
20.600	4.903
20.700	4.908
20.850	4.914
21.000	4.920
21.150	4.926
21.300	4.931
21.450	4.936
21.600	4.940
21.750	4.944
21.900	4.948
22.050	4.952
22.200	4.955
22.400	4.959
22.600	4.963
22.800	4.966
23.000	4.969
23.250	4.973
23.500	4.976
23.800	4.979
24.100	4.982
24.400	4.985
24.700	4.988
25.000	4.990


==> 32QAM/data/GMI_4MHz-13.tsv <==
15.350	4.600
15.450	4.618
15.550	4.635
15.650	4.652
15.750	4.669
15.850	4.685
15.950	4.701
16.050	4.716
16.150	4.731
16.250	4.745
16.350	4.759
16.450	4.772
16.550	4.785
16.650	4.798
16.750	4.810
16.850	4.822
16.950	4.833
17.050	4.843
17.150	4.854
17.250	4.863
17.350	4.873
17.450	4.882
17.550	4.890
17.650	4.898
17.750	4.906
17.850	4.913
17.950	4.920
18.050	4.926
18.150	4.932
18.250	4.938
18.350	4.944
18.450	4.949
18.550	4.953
18.650	4.958
18.750	4.962
18.850	4.966
18.950	4.969
19.050	4.972
19.150	4.975
19.250	4.978
19.350	4.980
19.450	4.983
19.600	4.986
19.750	4.988
19.900	4.990
20.050	4.992
20.200	4.994
20.350	4.995
20.550	4.996
20.750	4.997
21.000	4.997
21.300	4.998
22.000	4.999
22.450	4.999
23.050	5.000
25.000	5.000


==> 32QAM/data/GMI_4MHz-14.tsv <==
15.352	4.80
25.000	4.80


==> 32QAM/data/GMI_4MHz-2.tsv <==
25.000	4.978
24.500	4.978
24.000	4.972
23.500	4.967
23.000	4.957
22.500	4.954
22.000	4.929
21.500	4.922
21.000	4.914
20.500	4.885
20.000	4.858
19.500	4.835
19.000	4.807
18.500	4.742
18.000	4.693
17.500	4.625


==> 32QAM/data/GMI_4MHz-3.tsv <==
25.000	4.979
24.500	4.974
24.000	4.967
23.500	4.964
23.000	4.954
22.500	4.943
22.000	4.932
21.500	4.919
21.000	4.897
20.500	4.877
20.000	4.846
19.500	4.815
19.000	4.776
18.500	4.727
18.000	4.666


==> 32QAM/data/GMI_4MHz-4.tsv <==
25.000	5.000
24.500	4.999
24.000	4.998
23.500	4.998
23.000	4.996
22.500	4.994
22.000	4.990
21.500	4.983
21.000	4.975
20.500	4.962
20.000	4.941
19.500	4.917
19.000	4.885
18.500	4.836
18.000	4.788
17.500	4.727
17.000	4.653


==> 32QAM/data/GMI_4MHz-5.tsv <==
25.000	4.989
24.500	4.988
24.000	4.984
23.500	4.979
23.000	4.971
22.500	4.969
22.000	4.946
21.500	4.940
21.000	4.928
20.500	4.907
20.000	4.877
19.500	4.852
19.000	4.816
18.500	4.768
18.000	4.711
17.500	4.650


==> 32QAM/data/GMI_4MHz-6.tsv <==
25.000	4.989
24.500	4.987
24.000	4.982
23.500	4.976
23.000	4.969
22.500	4.961
22.000	4.950
21.500	4.938
21.000	4.921
20.500	4.897
20.000	4.873
19.500	4.840
19.000	4.793
18.500	4.748
18.000	4.695
17.500	4.628


==> 32QAM/data/GMI_4MHz-7.tsv <==
16.800	4.592
16.900	4.609
17.000	4.625
17.100	4.641
17.200	4.656
17.300	4.671
17.400	4.686
17.500	4.700
17.600	4.714
17.700	4.727
17.800	4.740
17.900	4.753
18.000	4.765
18.100	4.777
18.200	4.788
18.300	4.799
18.400	4.810
18.500	4.820
18.600	4.830
18.700	4.839
18.800	4.848
18.900	4.857
19.000	4.865
19.100	4.873
19.200	4.881
19.300	4.888
19.400	4.895
19.500	4.901
19.600	4.908
19.700	4.914
19.800	4.919
19.900	4.925
20.000	4.930
20.100	4.934
20.200	4.939
20.300	4.943
20.400	4.947
20.500	4.951
20.600	4.954
20.700	4.958
20.850	4.962
21.000	4.966
21.150	4.970
21.300	4.973
21.450	4.976
21.600	4.979
21.750	4.981
21.900	4.984
22.100	4.986
22.300	4.988
22.500	4.990
22.750	4.992
23.000	4.993
23.300	4.995
23.650	4.996
24.000	4.998
24.300	4.998
24.550	4.999
24.750	4.999
24.950	4.998
25.000	4.998


==> 32QAM/data/GMI_4MHz-8.tsv <==
17.300	4.599
17.400	4.613
17.500	4.627
17.600	4.640
17.700	4.653
17.800	4.666
17.900	4.678
18.000	4.690
18.100	4.702
18.200	4.713
18.300	4.724
18.400	4.734
18.500	4.745
18.600	4.755
18.700	4.764
18.800	4.773
18.900	4.782
19.000	4.791
19.100	4.799
19.200	4.807
19.300	4.815
19.400	4.822
19.500	4.829
19.600	4.836
19.700	4.843
19.800	4.849
19.900	4.855
20.000	4.861
20.100	4.866
20.200	4.872
20.300	4.877
20.400	4.882
20.550	4.889
20.700	4.895
20.850	4.902
21.000	4.907
21.150	4.913
21.300	4.918
21.450	4.922
21.600	4.927
21.750	4.931
21.900	4.935
22.100	4.940
22.300	4.944
22.500	4.949
22.700	4.952
22.900	4.956
23.150	4.960
23.400	4.964
23.650	4.968
23.900	4.971
24.100	4.973
24.300	4.975
24.500	4.977
24.700	4.978
24.850	4.979
25.000	4.979


==> 32QAM/data/GMI_4MHz-9.tsv <==
17.500	4.597
17.600	4.611
17.700	4.625
17.800	4.639
17.900	4.652
18.000	4.664
18.100	4.677
18.200	4.689
18.300	4.700
18.400	4.712
18.500	4.723
18.600	4.733
18.700	4.744
18.800	4.753
18.900	4.763
19.000	4.772
19.100	4.781
19.200	4.790
19.300	4.798
19.400	4.806
19.500	4.814
19.600	4.821
19.700	4.829
19.800	4.835
19.900	4.842
20.000	4.848
20.100	4.854
20.200	4.860
20.300	4.866
20.400	4.871
20.500	4.876
20.600	4.881
20.750	4.888
20.900	4.895
21.050	4.901
21.200	4.907
21.350	4.912
21.500	4.917
21.650	4.922
21.800	4.926
21.950	4.930
22.100	4.934
22.300	4.939
22.500	4.943
22.700	4.948
22.900	4.951
23.150	4.956
23.400	4.960
23.650	4.964
23.900	4.967
24.200	4.971
24.450	4.974
24.700	4.976
24.950	4.979
25.000	4.979


==> 32QAM/data/dSNR-1.tsv <==
0.000000	0.000000
1.000000	0.857442
2.000000	1.076925
4.000000	1.528043


==> 32QAM/data/dSNR-2.tsv <==
0.000000	0.000000
1.000000	0.889881
2.000000	1.395257
4.000000	2.183072


==> 32QAM/data/dSNR-3.tsv <==
0.000000	0.255317
1.000000	1.164909
2.000000	1.654163
4.000000	2.333115


==> 32QAM/data/dSNR-4.tsv <==
0.000000	0.255317
1.000000	0.307467
2.000000	0.577238
4.000000	0.805072


==> 32QAM/data/dSNR-5.tsv <==
0.000000	0.255317
1.000000	0.275028
2.000000	0.258906
4.000000	0.150044


==> 32QAM/data/dSNR-6.tsv <==
0.000000	0.255317
0.000105	1.212246
0.000209	1.664035
0.000419	2.399244


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=1.0e-04-1.tsv <==
15.75000	0.02881
16.00000	0.02557
16.25000	0.02151
16.50000	0.01834
16.75000	0.01527
17.00000	0.01182
17.25000	0.00943
17.50000	0.00736
17.75000	0.00543
18.00000	0.00372
18.25000	0.00244
18.50000	0.00162
18.75000	0.00102
19.00000	0.00055
19.25000	0.00032
19.50000	0.00018
19.75000	0.00009


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=1.0e-04-2.tsv <==
15.75000	0.01770
16.00000	0.01411
16.25000	0.01122
16.50000	0.00817
16.75000	0.00607
17.00000	0.00437
17.25000	0.00287
17.50000	0.00184
17.75000	0.00111
18.00000	0.00062
18.25000	0.00033
18.50000	0.00017
18.75000	0.00008


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=1.0e-04-3.tsv <==
15.75000	0.02903
16.00000	0.02583
16.25000	0.02221
16.50000	0.01874
16.75000	0.01596
17.00000	0.01311
17.25000	0.01041
17.50000	0.00792
17.75000	0.00621
18.00000	0.00428
18.25000	0.00308
18.50000	0.00237
18.75000	0.00151
19.00000	0.00087
19.25000	0.00054
19.50000	0.00032
19.75000	0.00021
20.00000	0.00015
20.25000	0.00008


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=1.0e-04-4.tsv <==
15.75000	0.01754
16.00000	0.01425
16.25000	0.01119
16.50000	0.00846
16.75000	0.00607
17.00000	0.00421
17.25000	0.00290
17.50000	0.00179
17.75000	0.00106
18.00000	0.00065
18.25000	0.00034
18.50000	0.00017
18.75000	0.00008


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=1.0e-04-5.tsv <==
15.75000	0.03302
16.00000	0.02973
16.25000	0.02581
16.50000	0.02235
16.75000	0.01908
17.00000	0.01560
17.25000	0.01288
17.50000	0.01031
17.75000	0.00786
18.00000	0.00592
18.25000	0.00453
18.50000	0.00311
18.75000	0.00231
19.00000	0.00148
19.25000	0.00095
19.50000	0.00063
19.75000	0.00040
20.00000	0.00020
20.25000	0.00014
20.50000	0.00007


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=1.0e-04-6.tsv <==
15.75000	0.02082
16.00000	0.01734
16.25000	0.01373
16.50000	0.01072
16.75000	0.00809
17.00000	0.00586
17.25000	0.00396
17.50000	0.00263
17.75000	0.00172
18.00000	0.00104
18.25000	0.00056
18.50000	0.00030
18.75000	0.00014
19.00000	0.00007


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=1.0e-04-7.tsv <==
16.00000	0.00450
22.00000	0.00450


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=2.1e-04-1.tsv <==
15.75000	0.03309
16.00000	0.02810
16.25000	0.02462
16.50000	0.02109
16.75000	0.01803
17.00000	0.01502
17.25000	0.01217
17.50000	0.00962
17.75000	0.00719
18.00000	0.00504
18.25000	0.00363
18.50000	0.00254
18.75000	0.00172
19.00000	0.00110
19.25000	0.00071
19.50000	0.00043
19.75000	0.00022
20.00000	0.00016
20.25000	0.00007


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=2.1e-04-2.tsv <==
15.75000	0.01770
16.00000	0.01411
16.25000	0.01122
16.50000	0.00817
16.75000	0.00607
17.00000	0.00437
17.25000	0.00287
17.50000	0.00184
17.75000	0.00111
18.00000	0.00062
18.25000	0.00033
18.50000	0.00017
18.75000	0.00008


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=2.1e-04-3.tsv <==
15.75000	0.03389
16.00000	0.03096
16.25000	0.02752
16.50000	0.02398
16.75000	0.02101
17.00000	0.01795
17.25000	0.01508
17.50000	0.01219
17.75000	0.00981
18.00000	0.00784
18.25000	0.00586
18.50000	0.00477
18.75000	0.00342
19.00000	0.00224
19.25000	0.00160
19.50000	0.00113
19.75000	0.00072
20.00000	0.00063
20.25000	0.00041
20.50000	0.00022
20.75000	0.00014
21.00000	0.00009


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=2.1e-04-4.tsv <==
15.75000	0.01754
16.00000	0.01425
16.25000	0.01119
16.50000	0.00846
16.75000	0.00607
17.00000	0.00421
17.25000	0.00290
17.50000	0.00179
17.75000	0.00106
18.00000	0.00065
18.25000	0.00034
18.50000	0.00017
18.75000	0.00008


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=2.1e-04-5.tsv <==
15.75000	0.03747
16.00000	0.03387
16.25000	0.03082
16.50000	0.02758
16.75000	0.02385
17.00000	0.02029
17.25000	0.01784
17.50000	0.01445
17.75000	0.01208
18.00000	0.00977
18.25000	0.00763
18.50000	0.00617
18.75000	0.00453
19.00000	0.00335
19.25000	0.00245
19.50000	0.00180
19.75000	0.00130
20.00000	0.00085
20.25000	0.00054
20.50000	0.00040
20.75000	0.00024
21.00000	0.00017
21.25000	0.00010
21.50000	0.00006


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=2.1e-04-6.tsv <==
15.75000	0.02082
16.00000	0.01734
16.25000	0.01373
16.50000	0.01072
16.75000	0.00809
17.00000	0.00586
17.25000	0.00396
17.50000	0.00263
17.75000	0.00172
18.00000	0.00104
18.25000	0.00056
18.50000	0.00030
18.75000	0.00014
19.00000	0.00007


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=2.1e-04-7.tsv <==
16.00000	0.00450
22.00000	0.00450


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=4.2e-04-1.tsv <==
15.75000	0.03704
16.00000	0.03319
16.25000	0.02971
16.50000	0.02660
16.75000	0.02334
17.00000	0.01992
17.25000	0.01708
17.50000	0.01350
17.75000	0.01092
18.00000	0.00850
18.25000	0.00644
18.50000	0.00445
18.75000	0.00341
19.00000	0.00219
19.25000	0.00139
19.50000	0.00106
19.75000	0.00065
20.00000	0.00046
20.25000	0.00027
20.50000	0.00010


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=4.2e-04-2.tsv <==
15.75000	0.01770
16.00000	0.01411
16.25000	0.01122
16.50000	0.00817
16.75000	0.00607
17.00000	0.00437
17.25000	0.00287
17.50000	0.00184
17.75000	0.00111
18.00000	0.00062
18.25000	0.00033
18.50000	0.00017
18.75000	0.00008


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=4.2e-04-3.tsv <==
15.75000	0.04016
16.00000	0.03712
16.25000	0.03369
16.50000	0.03045
16.75000	0.02747
17.00000	0.02494
17.25000	0.02168
17.50000	0.01873
17.75000	0.01618
18.00000	0.01411
18.25000	0.01139
18.50000	0.01008
18.75000	0.00793
19.00000	0.00566
19.25000	0.00468
19.50000	0.00396
19.75000	0.00304
20.00000	0.00255
20.25000	0.00202
20.50000	0.00136
20.75000	0.00109
21.00000	0.00080
21.25000	0.00053
21.50000	0.00044
21.75000	0.00033
22.00000	0.00035
22.25000	0.00025


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=4.2e-04-4.tsv <==
15.75000	0.01754
16.00000	0.01425
16.25000	0.01119
16.50000	0.00846
16.75000	0.00607
17.00000	0.00421
17.25000	0.00290
17.50000	0.00179
17.75000	0.00106
18.00000	0.00065
18.25000	0.00034
18.50000	0.00017
18.75000	0.00008


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=4.2e-04-5.tsv <==
15.75000	0.04399
16.00000	0.04037
16.25000	0.03745
16.50000	0.03430
16.75000	0.03086
17.00000	0.02750
17.25000	0.02431
17.50000	0.02201
17.75000	0.01901
18.00000	0.01652
18.25000	0.01357
18.50000	0.01146
18.75000	0.00952
19.00000	0.00784
19.25000	0.00636
19.50000	0.00517
19.75000	0.00389
20.00000	0.00321
20.25000	0.00242
20.50000	0.00191
20.75000	0.00140
21.00000	0.00105
21.25000	0.00078
21.50000	0.00059
21.75000	0.00043
22.00000	0.00033
22.25000	0.00026


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=4.2e-04-6.tsv <==
15.75000	0.02082
16.00000	0.01734
16.25000	0.01373
16.50000	0.01072
16.75000	0.00809
17.00000	0.00586
17.25000	0.00396
17.50000	0.00263
17.75000	0.00172
18.00000	0.00104
18.25000	0.00056
18.50000	0.00030
18.75000	0.00014
19.00000	0.00007


==> 32QAM/data_fec/SD_Hamming_M=32_RPN=4.2e-04-7.tsv <==
16.00000	0.00450
22.00000	0.00450


==> 64QAM/Mat/LW=1.0__SNR=21.0dB_AWGN_MAT-1.tsv <==
-0.99308	1.66313
-1.45675	1.29219
-1.53824	0.31591
-1.60478	0.79549
-1.40572	-1.50955
-1.57928	-1.01721
-1.82268	-0.06264
-1.69209	-0.54125
-0.43282	1.85819
-1.01836	1.10832
-1.07675	0.20980
-1.12604	0.66324
-0.90869	-1.58910
-1.08367	-1.07913
-1.29585	-0.17546
-1.19893	-0.62284
-0.06149	1.42135
-0.17862	0.96926
-0.22077	0.12044
-0.25600	0.54259
-0.10595	-1.98178
-0.18990	-1.12607
-0.36630	-0.28386
-0.31843	-0.70336
-0.52995	1.38531
-0.60736	0.94701
-0.64404	0.12888
-0.69496	0.54132
-0.43159	-1.58866
-0.63117	-1.12688
-0.82802	-0.25318
-0.74920	-0.68087
1.47546	1.46438
1.58745	0.91054
1.87731	0.14323
1.49191	0.44068
1.68966	-1.00922
1.85525	-0.46686
1.42645	-0.09734
1.37947	-0.55944
0.92724	1.57036
1.11265	1.09163
1.02328	0.21879
1.05713	0.64989
1.09735	-1.53928
1.15278	-1.05838
0.96001	-0.21266
0.93634	-0.65004
0.18239	1.86835
0.24376	0.98481
0.18701	0.13174
0.17167	0.55572
0.12356	-1.55742
0.24857	-1.11750
0.07549	-0.27604
0.09650	-0.69743
0.45754	1.46506
0.67219	1.04340
0.60277	0.16619
0.61143	0.60070
0.59485	-1.61009
0.69172	-1.12486
0.51938	-0.25883
0.51889	-0.69065


==> 64QAM/Mat/LW=1.0__SNR=21.0dB_AWGN_MAT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {64QAM/Mat/LW=1.0__SNR=21.0dB_AWGN_MAT-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=0.8pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{64QAM/Mat/LW=1.0__SNR=21.0dB_AWGN_MAT-1.tsv};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.99308,1.66313) {0};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.45675,1.29219) {1};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.53824,0.31591) {2};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.60478,0.79549) {3};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.40572,-1.50955) {4};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.57928,-1.01721) {5};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.82268,-0.06264) {6};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.69209,-0.54125) {7};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.43282,1.85819) {8};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.01835,1.10832) {9};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.07675,0.2098) {A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.12604,0.66324) {B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.90869,-1.5891) {C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.08367,-1.07913) {D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.29585,-0.17546) {E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.19893,-0.62284) {F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.06149,1.42135) {10};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.17862,0.96926) {11};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.22077,0.12044) {12};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.256,0.54259) {13};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.10595,-1.98178) {14};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.1899,-1.12607) {15};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.3663,-0.28386) {16};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.31843,-0.70336) {17};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.52995,1.38531) {18};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.60736,0.94701) {19};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.64404,0.12888) {1A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.69496,0.54132) {1B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.43159,-1.58866) {1C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.63117,-1.12688) {1D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.82802,-0.25318) {1E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.7492,-0.68087) {1F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.47546,1.46438) {20};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.58745,0.91054) {21};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.87731,0.14323) {22};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.49191,0.44068) {23};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.68966,-1.00922) {24};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.85525,-0.46686) {25};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.42645,-0.09734) {26};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.37947,-0.55944) {27};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.92724,1.57036) {28};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.11265,1.09163) {29};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.02328,0.21879) {2A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.05713,0.64989) {2B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.09735,-1.53928) {2C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.15278,-1.05838) {2D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.96001,-0.21266) {2E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.93634,-0.65004) {2F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.18239,1.86835) {30};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.24376,0.98481) {31};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.18701,0.13174) {32};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.17167,0.55572) {33};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.12356,-1.55742) {34};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.24857,-1.1175) {35};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.07549,-0.27604) {36};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.0965,-0.69743) {37};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.45754,1.46506) {38};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.67219,1.0434) {39};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.60277,0.16619) {3A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.61143,0.6007) {3B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.59485,-1.61009) {3C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.69172,-1.12486) {3D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.51938,-0.25883) {3E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.51889,-0.69065) {3F};
\node[left, right, align=left, font=\small]
at (rel axis cs:0.01,0.93) {(d)};
\end{axis}
\end{tikzpicture}%

==> 64QAM/Mat/LW=2.0__SNR=21.5dB_AWGN_MAT-1.tsv <==
-1.40093	1.51066
-1.62893	1.02926
-1.70298	0.12803
-1.52055	0.57209
-1.52487	-1.31289
-1.52802	-0.80391
-1.41902	-0.26429
-1.87991	-0.41555
-0.90040	1.55745
-1.12433	1.05578
-1.16143	0.18661
-1.05155	0.61720
-1.03910	-1.54435
-1.06254	-1.05569
-0.97094	-0.20074
-1.04309	-0.62116
-0.06969	1.89473
-0.24573	1.06181
-0.24857	0.20969
-0.20058	0.63190
-0.15912	-1.46640
-0.22317	-1.01989
-0.11900	-0.19682
-0.18164	-0.60352
-0.43045	1.53770
-0.67813	1.07323
-0.68998	0.19874
-0.62339	0.62989
-0.56263	-1.71528
-0.62708	-1.18318
-0.54516	-0.23668
-0.61240	-0.68833
1.47738	1.33500
1.93458	0.51657
1.45840	0.29743
1.49180	0.77728
1.36776	-1.48597
1.53502	-0.99431
1.76797	-0.06624
1.62958	-0.53112
0.98405	1.55915
1.01430	1.07012
1.02107	0.20044
1.04240	0.62947
0.86575	-1.55857
1.05364	-1.05429
1.23210	-0.17951
1.12475	-0.60746
0.10198	1.43777
0.18391	0.98810
0.18480	0.14982
0.20793	0.56501
0.01458	-1.92098
0.19431	-1.10290
0.31272	-0.25069
0.24073	-0.67665
0.49825	1.70989
0.57884	1.18870
0.60396	0.23748
0.61494	0.70617
0.39311	-1.57656
0.61710	-1.08660
0.75098	-0.20122
0.67663	-0.64141


==> 64QAM/Mat/LW=2.0__SNR=21.5dB_AWGN_MAT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {64QAM/Mat/LW=2.0__SNR=21.5dB_AWGN_MAT-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=0.8pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{64QAM/Mat/LW=2.0__SNR=21.5dB_AWGN_MAT-1.tsv};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.40093,1.51066) {0};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.62893,1.02926) {1};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.70298,0.12803) {2};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.52055,0.57209) {3};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.52487,-1.31289) {4};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.52802,-0.80391) {5};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.41902,-0.26429) {6};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.87991,-0.41555) {7};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.9004,1.55745) {8};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.12433,1.05578) {9};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.16143,0.18661) {A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.05155,0.6172) {B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.0391,-1.54435) {C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.06254,-1.05569) {D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.97094,-0.20074) {E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.04309,-0.62116) {F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.06969,1.89473) {10};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.24573,1.06181) {11};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.24857,0.20969) {12};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.20058,0.6319) {13};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.15912,-1.4664) {14};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.22317,-1.01989) {15};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.119,-0.19682) {16};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.18164,-0.60352) {17};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.43045,1.5377) {18};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.67813,1.07323) {19};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.68998,0.19874) {1A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.62339,0.62989) {1B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.56263,-1.71528) {1C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.62708,-1.18318) {1D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.54516,-0.23668) {1E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.6124,-0.68833) {1F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.47738,1.335) {20};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.93458,0.51657) {21};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.4584,0.29743) {22};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.4918,0.77728) {23};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.36776,-1.48597) {24};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.53502,-0.99431) {25};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.76797,-0.06624) {26};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.62958,-0.53112) {27};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.98405,1.55915) {28};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.0143,1.07012) {29};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.02107,0.20044) {2A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.0424,0.62947) {2B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.86575,-1.55857) {2C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.05364,-1.05429) {2D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.2321,-0.17951) {2E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.12475,-0.60746) {2F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.10198,1.43777) {30};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.18391,0.9881) {31};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.1848,0.14982) {32};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.20793,0.56501) {33};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.01458,-1.92098) {34};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.19431,-1.1029) {35};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.31272,-0.25068) {36};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.24073,-0.67665) {37};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.49825,1.70989) {38};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.57884,1.1887) {39};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.60396,0.23748) {3A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.61494,0.70617) {3B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.39311,-1.57656) {3C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.6171,-1.0866) {3D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.75098,-0.20122) {3E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.67663,-0.64141) {3F};
\node[left, right, align=left, font=\small]
at (rel axis cs:0.01,0.93) {(e)};
\end{axis}
\end{tikzpicture}%

==> 64QAM/Mat/LW=4.0__SNR=22.5dB_AWGN_MAT-1.tsv <==
-1.26237	1.50638
-1.52303	1.06255
-1.48192	0.14224
-1.71454	0.56568
-1.46534	-1.36183
-1.52118	-0.86435
-1.91077	-0.07374
-1.51818	-0.37957
-0.76046	1.51347
-0.99828	1.05665
-1.05196	0.25817
-1.21964	0.65490
-0.99960	-1.56436
-1.04245	-1.06278
-1.06028	-0.16694
-1.06785	-0.60284
-0.22950	1.45826
-0.04330	1.03906
-0.24352	0.26580
-0.28405	0.67819
-0.16740	-1.47939
-0.19451	-1.00839
-0.22801	-0.14794
-0.21579	-0.57606
-0.43519	1.89243
-0.53672	1.06350
-0.64414	0.13517
-0.71736	0.61560
-0.53820	-1.76053
-0.60255	-1.23529
-0.64383	-0.31480
-0.63112	-0.76065
1.16709	1.60682
1.32765	1.12768
1.81347	0.40179
1.39827	0.64744
1.55294	-1.31442
1.54664	-0.82024
1.86305	-0.12302
1.45848	-0.37751
0.81142	1.29083
0.92315	0.83570
1.39367	0.14171
0.99322	0.36465
1.11951	-1.55593
1.08770	-1.05998
1.01511	-0.13955
1.04926	-0.60528
0.11175	1.81415
0.28420	1.36238
0.16883	0.15557
0.13724	0.58522
0.25183	-1.66101
0.23527	-1.15583
0.18915	-0.26582
0.20963	-0.70288
0.62443	1.74812
0.46269	0.93356
0.58828	0.05620
0.56209	0.49380
0.69534	-1.81673
0.66432	-1.30487
0.61122	-0.37805
0.63614	-0.83304


==> 64QAM/Mat/LW=4.0__SNR=22.5dB_AWGN_MAT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {64QAM/Mat/LW=4.0__SNR=22.5dB_AWGN_MAT-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=0.8pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{64QAM/Mat/LW=4.0__SNR=22.5dB_AWGN_MAT-1.tsv};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.26237,1.50638) {0};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.52303,1.06255) {1};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.48192,0.14224) {2};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.71454,0.56568) {3};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.46534,-1.36183) {4};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.52118,-0.86435) {5};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.91077,-0.07374) {6};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.51818,-0.37957) {7};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.76046,1.51347) {8};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.99828,1.05665) {9};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.05196,0.25817) {A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.21964,0.6549) {B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.9996,-1.56436) {C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.04245,-1.06278) {D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.06028,-0.16694) {E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.06785,-0.60284) {F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.2295,1.45826) {10};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.0433,1.03906) {11};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.24352,0.2658) {12};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.28405,0.67819) {13};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.16739,-1.47939) {14};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.19451,-1.00839) {15};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.22801,-0.14794) {16};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.21579,-0.57606) {17};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.43519,1.89243) {18};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.53672,1.0635) {19};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.64414,0.13517) {1A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.71736,0.6156) {1B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.5382,-1.76053) {1C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.60255,-1.23529) {1D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.64383,-0.3148) {1E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.63112,-0.76065) {1F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.16709,1.60682) {20};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.32765,1.12768) {21};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.81347,0.40179) {22};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.39827,0.64743) {23};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.55294,-1.31442) {24};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.54664,-0.82024) {25};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.86305,-0.12302) {26};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.45848,-0.37751) {27};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.81142,1.29083) {28};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.92315,0.8357) {29};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.39367,0.14171) {2A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.99322,0.36465) {2B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.11951,-1.55593) {2C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.0877,-1.05998) {2D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.01511,-0.13955) {2E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.04926,-0.60528) {2F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.11175,1.81415) {30};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.2842,1.36238) {31};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.16883,0.15557) {32};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.13724,0.58522) {33};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.25183,-1.66101) {34};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.23527,-1.15583) {35};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.18915,-0.26582) {36};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.20963,-0.70288) {37};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.62443,1.74812) {38};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.46269,0.93356) {39};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.58828,0.0562) {3A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.56209,0.4938) {3B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.69534,-1.81673) {3C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.66432,-1.30487) {3D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.61122,-0.37805) {3E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.63614,-0.83304) {3F};
\node[left, right, align=left, font=\small]
at (rel axis cs:0.01,0.93) {(f)};
\end{axis}
\end{tikzpicture}%

==> 64QAM/Mis/LW=1.0__SNR=20.5dB_RPN_MIS-1.tsv <==
-1.15885	1.91416
-1.72978	1.19016
-1.47380	-0.07021
-1.65092	0.47254
-0.80191	-2.11170
-1.47357	-1.35592
-2.08922	-0.18212
-1.51249	-0.69996
-1.01325	1.47104
-1.19329	0.98954
-1.08313	0.22852
-1.11762	0.63186
-0.67421	-1.68357
-1.00931	-1.15286
-0.94322	-0.17409
-1.12734	-0.55433
-0.30795	1.45669
-0.27979	1.00359
-0.28306	0.27173
-0.23223	0.62404
-0.33216	-1.26762
-0.16988	-0.85627
-0.22656	-0.13690
-0.22664	-0.48126
-0.34845	1.89407
-0.69112	1.01614
-0.68514	0.23057
-0.62972	0.62915
-0.02731	-1.80252
-0.68912	-0.86405
-0.59246	-0.17512
-0.57008	-0.53766
1.19289	1.79374
1.66577	1.04100
1.80873	0.30106
1.39674	0.38091
1.38556	-1.43035
1.61580	-0.78126
1.48085	-0.15444
2.08024	-0.35499
0.88683	1.39387
1.16047	0.92294
0.98125	0.16036
0.97593	0.57908
0.89618	-1.99295
0.98237	-1.04338
0.95759	-0.27797
1.07084	-0.61283
0.18267	1.33636
0.21364	0.99080
0.08319	0.19842
0.17981	0.56816
0.09534	-1.33024
0.20521	-0.89016
0.14222	-0.15811
0.22221	-0.53475
0.35892	1.78936
0.65868	0.98482
0.51594	0.15946
0.56750	0.55653
0.55428	-1.61499
0.59402	-1.05501
0.56505	-0.23210
0.66683	-0.61098


==> 64QAM/Mis/LW=1.0__SNR=20.5dB_RPN_MIS.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {64QAM/Mis/LW=1.0__SNR=20.5dB_RPN_MIS-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=0.8pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{64QAM/Mis/LW=1.0__SNR=20.5dB_RPN_MIS-1.tsv};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.15885,1.91416) {0};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.72978,1.19016) {1};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.4738,-0.07021) {2};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.65092,0.47254) {3};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.80191,-2.1117) {4};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.47357,-1.35592) {5};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-2.08922,-0.18212) {6};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.51249,-0.69996) {7};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.01325,1.47104) {8};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.19329,0.98954) {9};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.08313,0.22852) {A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.11762,0.63186) {B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.67421,-1.68357) {C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.00931,-1.15286) {D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.94322,-0.17409) {E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.12734,-0.55433) {F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.30795,1.45669) {10};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.27979,1.00359) {11};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.28306,0.27173) {12};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.23223,0.62404) {13};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.33216,-1.26762) {14};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.16988,-0.85627) {15};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.22656,-0.1369) {16};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.22664,-0.48126) {17};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.34845,1.89407) {18};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.69112,1.01614) {19};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.68514,0.23057) {1A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.62972,0.62915) {1B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.02731,-1.80252) {1C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.68912,-0.86405) {1D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.59246,-0.17512) {1E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.57008,-0.53766) {1F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.19289,1.79374) {20};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.66577,1.041) {21};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.80873,0.30106) {22};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.39674,0.38091) {23};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.38556,-1.43035) {24};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.6158,-0.78126) {25};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.48085,-0.15444) {26};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:2.08024,-0.35499) {27};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.88683,1.39387) {28};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.16047,0.92294) {29};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.98125,0.16036) {2A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.97593,0.57908) {2B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.89618,-1.99295) {2C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.98237,-1.04338) {2D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.95759,-0.27797) {2E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.07084,-0.61283) {2F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.18267,1.33636) {30};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.21364,0.9908) {31};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.08319,0.19842) {32};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.17981,0.56816) {33};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.09533,-1.33024) {34};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.20521,-0.89016) {35};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.14222,-0.15811) {36};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.22221,-0.53475) {37};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.35892,1.78936) {38};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.65868,0.98482) {39};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.51594,0.15946) {3A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.5675,0.55653) {3B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.55428,-1.61499) {3C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.59402,-1.05501) {3D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.56505,-0.2321) {3E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.66683,-0.61098) {3F};
\node[left, right, align=left, font=\small]
at (rel axis cs:0.01,0.93) {(a)};
\end{axis}
\end{tikzpicture}%

==> 64QAM/Mis/LW=2.0__SNR=21.5dB_RPN_MIS-1.tsv <==
-1.49755	1.33105
-1.86871	0.62550
-1.19776	0.02717
-1.42053	0.43174
-1.83267	-1.05150
-1.42239	-0.80208
-1.51184	-0.16612
-1.94069	-0.23500
-0.84118	1.73588
-1.16508	1.04600
-0.81572	0.08277
-1.01317	0.56503
-1.34123	-1.58600
-0.97803	-1.20849
-0.80884	-0.32014
-1.03757	-0.66006
0.01085	2.19961
-0.22339	0.86554
-0.08749	0.05518
-0.23652	0.46300
-0.39010	-1.61075
-0.18321	-1.11341
-0.06398	-0.31964
-0.12151	-0.70802
-0.58449	1.38295
-0.61242	0.95058
-0.49760	0.12866
-0.63148	0.52808
-0.59677	-1.99521
-0.64433	-1.03288
-0.43049	-0.25656
-0.50475	-0.71349
1.09153	1.81317
1.74883	1.06726
1.45224	0.25760
1.46437	0.83523
1.43341	-1.65835
2.00118	-0.63115
1.54914	-0.24315
1.91306	0.16665
0.46864	1.53084
0.95208	1.24785
1.04428	0.24797
1.05262	0.70379
0.96150	-1.39058
1.37330	-0.98419
1.05432	-0.17424
1.04677	-0.66441
-0.00702	1.24386
0.16687	0.83932
0.28769	0.14150
0.15133	0.47411
0.49283	-1.96294
0.26987	-1.03049
0.28364	-0.23357
0.27095	-0.62485
-0.04140	1.69756
0.46765	1.05883
0.63904	0.23302
0.61433	0.62080
0.32730	-1.48253
0.62445	-1.04736
0.67257	-0.14096
0.66330	-0.54998


==> 64QAM/Mis/LW=2.0__SNR=21.5dB_RPN_MIS.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {64QAM/Mis/LW=2.0__SNR=21.5dB_RPN_MIS-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=0.8pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{64QAM/Mis/LW=2.0__SNR=21.5dB_RPN_MIS-1.tsv};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.49755,1.33105) {0};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.86871,0.6255) {1};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.19776,0.02717) {2};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.42053,0.43174) {3};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.83267,-1.0515) {4};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.42239,-0.80208) {5};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.51184,-0.16612) {6};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.94069,-0.235) {7};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.84118,1.73588) {8};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.16508,1.046) {9};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.81572,0.08277) {A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.01317,0.56503) {B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.34123,-1.586) {C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.97803,-1.20849) {D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.80884,-0.32014) {E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.03757,-0.66006) {F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.01085,2.19961) {10};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.22339,0.86554) {11};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.08749,0.05518) {12};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.23652,0.463) {13};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.3901,-1.61075) {14};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.18321,-1.11341) {15};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.06398,-0.31964) {16};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.12151,-0.70802) {17};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.58449,1.38295) {18};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.61242,0.95058) {19};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.4976,0.12866) {1A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.63148,0.52808) {1B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.59677,-1.99521) {1C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.64433,-1.03288) {1D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.43049,-0.25656) {1E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.50474,-0.71349) {1F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.09153,1.81317) {20};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.74883,1.06726) {21};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.45224,0.2576) {22};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.46437,0.83522) {23};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.43341,-1.65835) {24};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:2.00118,-0.63115) {25};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.54914,-0.24315) {26};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.91306,0.16665) {27};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.46864,1.53084) {28};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.95208,1.24785) {29};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.04428,0.24797) {2A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.05262,0.70379) {2B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.9615,-1.39058) {2C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.3733,-0.98419) {2D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.05432,-0.17424) {2E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.04677,-0.66441) {2F};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.00702,1.24386) {30};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.16687,0.83932) {31};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.28769,0.1415) {32};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.15133,0.47411) {33};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.49283,-1.96294) {34};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.26987,-1.03049) {35};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.28364,-0.23357) {36};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.27095,-0.62485) {37};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.0414,1.69756) {38};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.46765,1.05883) {39};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.63904,0.23302) {3A};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.61433,0.6208) {3B};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.3273,-1.48253) {3C};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.62445,-1.04736) {3D};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.67257,-0.14096) {3E};
\node[left, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.6633,-0.54998) {3F};
\node[left, right, align=left, font=\small]
at (rel axis cs:0.01,0.93) {(b)};
\end{axis}
\end{tikzpicture}%

==> 64QAM/Mis/LW=4.0__SNR=22.0dB_RPN_MIS-1.tsv <==
-1.83966	1.28192
-1.47780	1.00284
-1.64018	0.10704
-2.06759	0.15880
-1.45621	-1.59366
-1.39691	-0.60948
-1.22341	-0.06509
-1.84951	-0.76863
-0.93333	1.81989
-1.11653	0.90692
-0.80114	0.17926
-1.03630	0.43088
-1.13496	-1.30072
-0.90115	-0.98318
-0.92259	-0.19045
-0.94467	-0.58382
0.03188	2.08020
-0.15015	0.92772
-0.15433	0.20731
-0.26401	0.51201
-0.55455	-1.96201
-0.08946	-0.84031
-0.19551	-0.13293
-0.09905	-0.52542
-0.66191	1.49073
-0.58462	1.07465
-0.46829	0.18019
-0.64461	0.63280
-0.47179	-1.52158
-0.44973	-1.08067
-0.50480	-0.28134
-0.53364	-0.67056
1.19682	1.87115
1.83648	1.12506
1.65360	-0.01450
1.49542	0.88111
1.28053	-1.93056
1.83464	-1.04415
2.10443	-0.10766
1.43791	-0.81320
0.89949	1.49608
1.03002	0.81875
1.26244	0.11367
0.88455	0.43020
1.02363	-1.57959
0.83476	-1.18251
0.91762	-0.12112
1.18647	-0.49393
0.10387	1.62078
-0.04322	1.26237
0.18560	0.19425
0.12168	0.56229
0.19537	-1.22603
0.33296	-0.86553
0.17950	-0.15668
0.26511	-0.47501
0.60229	1.23540
0.42114	0.90664
0.56855	0.19452
0.48021	0.60377
0.32473	-1.67095
0.72884	-0.83713
0.54878	-0.14601
0.64234	-0.53480


==> 64QAM/Mis/LW=4.0__SNR=22.0dB_RPN_MIS.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {64QAM/Mis/LW=4.0__SNR=22.0dB_RPN_MIS-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=0.8pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{64QAM/Mis/LW=4.0__SNR=22.0dB_RPN_MIS-1.tsv};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.83966,1.28192) {0};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.4778,1.00284) {1};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.64018,0.10704) {2};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-2.06759,0.1588) {3};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.45621,-1.59366) {4};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.39691,-0.60948) {5};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.22341,-0.06509) {6};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.84951,-0.76863) {7};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.93333,1.81989) {8};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.11653,0.90692) {9};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.80114,0.17926) {A};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.0363,0.43088) {B};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-1.13497,-1.30072) {C};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.90115,-0.98318) {D};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.92259,-0.19045) {E};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.94467,-0.58382) {F};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.03188,2.0802) {10};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.15015,0.92772) {11};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.15433,0.20731) {12};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.26401,0.51201) {13};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.55455,-1.96201) {14};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.08946,-0.84031) {15};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.19551,-0.13293) {16};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.09905,-0.52542) {17};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.66191,1.49073) {18};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.58462,1.07465) {19};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.46829,0.18019) {1A};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.64461,0.6328) {1B};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.47179,-1.52158) {1C};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.44973,-1.08067) {1D};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.5048,-0.28134) {1E};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.53364,-0.67056) {1F};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.19682,1.87115) {20};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.83648,1.12506) {21};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.6536,-0.0145) {22};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.49542,0.88111) {23};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.28053,-1.93056) {24};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.83464,-1.04415) {25};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:2.10443,-0.10766) {26};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.43791,-0.8132) {27};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.89949,1.49608) {28};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.03002,0.81875) {29};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.26244,0.11367) {2A};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.88455,0.4302) {2B};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.02363,-1.57959) {2C};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.83476,-1.18251) {2D};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.91762,-0.12112) {2E};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:1.18647,-0.49393) {2F};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.10387,1.62078) {30};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:-0.04322,1.26237) {31};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.1856,0.19425) {32};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.12168,0.56229) {33};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.19537,-1.22603) {34};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.33296,-0.86553) {35};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.1795,-0.15668) {36};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.26511,-0.47501) {37};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.60229,1.2354) {38};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.42114,0.90664) {39};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.56855,0.19452) {3A};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.48021,0.60377) {3B};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.32473,-1.67095) {3C};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.72884,-0.83713) {3D};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.54878,-0.14601) {3E};
\node[left, align=center, align=center, opacity=.6, font=\footnotesize]
at (axis cs:0.64234,-0.5348) {3F};
\node[left, right, align=left, font=\small]
at (rel axis cs:0.01,0.93) {(c)};
\end{axis}
\end{tikzpicture}%

==> 64QAM/data/AWGN-GS64RPN.tsv <==
0.000000	0.000000
1.000000	0.285288
2.000000	0.777319
4.000000	0.755273


==> 64QAM/data/AWGN-GS64RPNM.tsv <==
0.000000	0.000000
0.000105	0.317213
0.000209	0.418184
0.000419	0.578157


==> 64QAM/data/GMI_0MHz-1.tsv <==
28.500	6.000
28.000	6.000
27.500	6.000
27.000	6.000
26.500	6.000
26.000	6.000
25.500	6.000
25.000	6.000
24.500	5.999
24.000	5.998
23.500	5.995
23.000	5.989
22.500	5.982
22.000	5.969
21.500	5.948
21.000	5.919
20.500	5.878
20.000	5.830
19.500	5.770
19.000	5.700
18.500	5.617


==> 64QAM/data/GMI_0MHz-10.tsv <==
18.400	5.598
18.500	5.616
18.600	5.633
18.700	5.650
18.800	5.667
18.900	5.683
19.000	5.699
19.100	5.714
19.200	5.728
19.300	5.743
19.400	5.756
19.500	5.770
19.600	5.783
19.700	5.795
19.800	5.807
19.900	5.818
20.000	5.829
20.100	5.840
20.200	5.850
20.300	5.860
20.400	5.869
20.500	5.878
20.600	5.887
20.700	5.895
20.800	5.902
20.900	5.910
21.000	5.917
21.100	5.923
21.200	5.929
21.300	5.935
21.400	5.941
21.500	5.946
21.600	5.951
21.700	5.955
21.800	5.959
21.900	5.963
22.000	5.967
22.100	5.971
22.200	5.974
22.300	5.977
22.400	5.979
22.500	5.982
22.600	5.984
22.750	5.987
22.900	5.989
23.050	5.991
23.200	5.993
23.350	5.995
23.500	5.996
23.700	5.997
23.900	5.998
24.100	5.998
24.350	5.999
24.700	5.999
25.750	5.999
26.150	5.999
26.650	6.000
28.500	6.000


==> 64QAM/data/GMI_0MHz-11.tsv <==
18.400	5.598
18.500	5.616
18.600	5.633
18.700	5.650
18.800	5.667
18.900	5.683
19.000	5.699
19.100	5.714
19.200	5.728
19.300	5.743
19.400	5.756
19.500	5.770
19.600	5.783
19.700	5.795
19.800	5.807
19.900	5.818
20.000	5.829
20.100	5.840
20.200	5.850
20.300	5.860
20.400	5.869
20.500	5.878
20.600	5.887
20.700	5.895
20.800	5.902
20.900	5.910
21.000	5.917
21.100	5.923
21.200	5.929
21.300	5.935
21.400	5.941
21.500	5.946
21.600	5.951
21.700	5.955
21.800	5.959
21.900	5.963
22.000	5.967
22.100	5.971
22.200	5.974
22.300	5.977
22.400	5.979
22.500	5.982
22.600	5.984
22.750	5.987
22.900	5.989
23.050	5.991
23.200	5.993
23.350	5.995
23.500	5.996
23.700	5.997
23.900	5.998
24.100	5.998
24.350	5.999
24.700	5.999
25.750	5.999
26.150	5.999
26.650	6.000
28.500	6.000


==> 64QAM/data/GMI_0MHz-12.tsv <==
18.650	5.593
18.750	5.611
18.850	5.629
18.950	5.646
19.050	5.663
19.150	5.679
19.250	5.695
19.350	5.710
19.450	5.725
19.550	5.739
19.650	5.753
19.750	5.767
19.850	5.780
19.950	5.792
20.050	5.804
20.150	5.816
20.250	5.827
20.350	5.837
20.450	5.848
20.550	5.857
20.650	5.867
20.750	5.876
20.850	5.884
20.950	5.892
21.050	5.900
21.150	5.907
21.250	5.914
21.350	5.921
21.450	5.927
21.550	5.933
21.650	5.939
21.750	5.944
21.850	5.949
21.950	5.953
22.050	5.958
22.150	5.962
22.250	5.965
22.350	5.969
22.450	5.972
22.550	5.975
22.650	5.978
22.750	5.980
22.850	5.983
23.000	5.986
23.150	5.988
23.300	5.991
23.450	5.993
23.600	5.994
23.750	5.995
23.900	5.996
24.100	5.997
24.300	5.998
24.550	5.999
24.850	5.999
25.300	5.999
25.950	5.999
26.350	5.999
26.800	6.000
26.900	6.000
28.500	6.000


==> 64QAM/data/GMI_0MHz-13.tsv <==
18.411	5.760
28.500	5.760


==> 64QAM/data/GMI_0MHz-2.tsv <==
28.500	6.000
28.000	6.000
27.500	6.000
27.000	6.000
26.500	6.000
26.000	6.000
25.500	6.000
25.000	6.000
24.500	5.999
24.000	5.998
23.500	5.995
23.000	5.989
22.500	5.982
22.000	5.969
21.500	5.948
21.000	5.919
20.500	5.878
20.000	5.830
19.500	5.770
19.000	5.700
18.500	5.617


==> 64QAM/data/GMI_0MHz-3.tsv <==
28.500	6.000
28.000	6.000
27.500	6.000
27.000	6.000
26.500	6.000
26.000	6.000
25.500	6.000
25.000	5.999
24.500	5.998
24.000	5.995
23.500	5.991
23.000	5.985
22.500	5.977
22.000	5.961
21.500	5.935
21.000	5.897
20.500	5.850
20.000	5.796
19.500	5.732
19.000	5.657


==> 64QAM/data/GMI_0MHz-4.tsv <==
28.500	6.000
28.000	6.000
27.500	6.000
27.000	6.000
26.500	6.000
26.000	6.000
25.500	6.000
25.000	6.000
24.500	5.999
24.000	5.998
23.500	5.995
23.000	5.989
22.500	5.982
22.000	5.969
21.500	5.948
21.000	5.919
20.500	5.878
20.000	5.830
19.500	5.770
19.000	5.700
18.500	5.617


==> 64QAM/data/GMI_0MHz-5.tsv <==
28.500	6.000
28.000	6.000
27.500	6.000
27.000	6.000
26.500	6.000
26.000	6.000
25.500	6.000
25.000	6.000
24.500	5.999
24.000	5.998
23.500	5.995
23.000	5.989
22.500	5.982
22.000	5.969
21.500	5.948
21.000	5.919
20.500	5.878
20.000	5.830
19.500	5.770
19.000	5.700
18.500	5.617


==> 64QAM/data/GMI_0MHz-6.tsv <==
28.500	6.000
28.000	6.000
27.500	6.000
27.000	6.000
26.500	6.000
26.000	6.000
25.500	6.000
25.000	5.999
24.500	5.998
24.000	5.995
23.500	5.991
23.000	5.985
22.500	5.977
22.000	5.961
21.500	5.935
21.000	5.897
20.500	5.850
20.000	5.796
19.500	5.732
19.000	5.657


==> 64QAM/data/GMI_0MHz-7.tsv <==
18.400	5.598
18.500	5.616
18.600	5.633
18.700	5.650
18.800	5.667
18.900	5.683
19.000	5.699
19.100	5.714
19.200	5.728
19.300	5.743
19.400	5.756
19.500	5.770
19.600	5.783
19.700	5.795
19.800	5.807
19.900	5.818
20.000	5.829
20.100	5.840
20.200	5.850
20.300	5.860
20.400	5.869
20.500	5.878
20.600	5.887
20.700	5.895
20.800	5.902
20.900	5.910
21.000	5.917
21.100	5.923
21.200	5.929
21.300	5.935
21.400	5.941
21.500	5.946
21.600	5.951
21.700	5.955
21.800	5.959
21.900	5.963
22.000	5.967
22.100	5.971
22.200	5.974
22.300	5.977
22.400	5.979
22.500	5.982
22.600	5.984
22.750	5.987
22.900	5.989
23.050	5.991
23.200	5.993
23.350	5.995
23.500	5.996
23.700	5.997
23.900	5.998
24.100	5.998
24.350	5.999
24.700	5.999
25.750	5.999
26.150	5.999
26.650	6.000
28.500	6.000


==> 64QAM/data/GMI_0MHz-8.tsv <==
18.400	5.598
18.500	5.616
18.600	5.633
18.700	5.650
18.800	5.667
18.900	5.683
19.000	5.699
19.100	5.714
19.200	5.728
19.300	5.743
19.400	5.756
19.500	5.770
19.600	5.783
19.700	5.795
19.800	5.807
19.900	5.818
20.000	5.829
20.100	5.840
20.200	5.850
20.300	5.860
20.400	5.869
20.500	5.878
20.600	5.887
20.700	5.895
20.800	5.902
20.900	5.910
21.000	5.917
21.100	5.923
21.200	5.929
21.300	5.935
21.400	5.941
21.500	5.946
21.600	5.951
21.700	5.955
21.800	5.959
21.900	5.963
22.000	5.967
22.100	5.971
22.200	5.974
22.300	5.977
22.400	5.979
22.500	5.982
22.600	5.984
22.750	5.987
22.900	5.989
23.050	5.991
23.200	5.993
23.350	5.995
23.500	5.996
23.700	5.997
23.900	5.998
24.100	5.998
24.350	5.999
24.700	5.999
25.750	5.999
26.150	5.999
26.650	6.000
28.500	6.000


==> 64QAM/data/GMI_0MHz-9.tsv <==
18.650	5.593
18.750	5.611
18.850	5.629
18.950	5.646
19.050	5.663
19.150	5.679
19.250	5.695
19.350	5.710
19.450	5.725
19.550	5.739
19.650	5.753
19.750	5.767
19.850	5.780
19.950	5.792
20.050	5.804
20.150	5.816
20.250	5.827
20.350	5.837
20.450	5.848
20.550	5.857
20.650	5.867
20.750	5.876
20.850	5.884
20.950	5.892
21.050	5.900
21.150	5.907
21.250	5.914
21.350	5.921
21.450	5.927
21.550	5.933
21.650	5.939
21.750	5.944
21.850	5.949
21.950	5.953
22.050	5.958
22.150	5.962
22.250	5.965
22.350	5.969
22.450	5.972
22.550	5.975
22.650	5.978
22.750	5.980
22.850	5.983
23.000	5.986
23.150	5.988
23.300	5.991
23.450	5.993
23.600	5.994
23.750	5.995
23.900	5.996
24.100	5.997
24.300	5.998
24.550	5.999
24.850	5.999
25.300	5.999
25.950	5.999
26.350	5.999
26.800	6.000
26.900	6.000
28.500	6.000


==> 64QAM/data/GMI_1MHz-1.tsv <==
28.500	5.999
28.000	5.999
27.500	5.999
27.000	5.998
26.500	5.997
26.000	5.996
25.500	5.993
25.000	5.991
24.500	5.984
24.000	5.977
23.500	5.967
23.000	5.942
22.500	5.927
22.000	5.900
21.500	5.859
21.000	5.806
20.500	5.746
20.000	5.685
19.500	5.606


==> 64QAM/data/GMI_1MHz-10.tsv <==
19.400	5.600
19.500	5.617
19.600	5.633
19.700	5.649
19.800	5.665
19.900	5.680
20.000	5.694
20.100	5.709
20.200	5.722
20.300	5.736
20.400	5.749
20.500	5.761
20.600	5.774
20.700	5.785
20.800	5.797
20.900	5.808
21.000	5.818
21.100	5.828
21.200	5.838
21.300	5.847
21.400	5.856
21.500	5.865
21.600	5.873
21.700	5.881
21.800	5.888
21.900	5.896
22.000	5.902
22.100	5.909
22.200	5.915
22.300	5.921
22.400	5.926
22.500	5.932
22.600	5.937
22.700	5.941
22.800	5.946
22.900	5.950
23.000	5.954
23.100	5.957
23.200	5.961
23.300	5.964
23.400	5.967
23.550	5.971
23.700	5.974
23.850	5.978
24.000	5.980
24.150	5.983
24.300	5.985
24.450	5.987
24.600	5.989
24.800	5.990
25.000	5.992
25.200	5.993
25.450	5.994
25.750	5.996
26.150	5.997
26.850	5.998
27.450	6.000
27.800	6.000
28.050	6.000
28.250	6.000
28.450	5.999
28.500	5.999


==> 64QAM/data/GMI_1MHz-11.tsv <==
19.500	5.598
19.600	5.614
19.700	5.629
19.800	5.644
19.900	5.658
20.000	5.672
20.100	5.686
20.200	5.699
20.300	5.712
20.400	5.725
20.500	5.737
20.600	5.748
20.700	5.760
20.800	5.771
20.900	5.781
21.000	5.792
21.100	5.802
21.200	5.811
21.300	5.820
21.400	5.829
21.500	5.838
21.600	5.846
21.700	5.854
21.800	5.862
21.900	5.869
22.000	5.876
22.100	5.883
22.200	5.889
22.300	5.895
22.400	5.901
22.500	5.907
22.600	5.912
22.700	5.917
22.800	5.922
22.900	5.926
23.000	5.931
23.100	5.935
23.200	5.939
23.350	5.944
23.500	5.949
23.650	5.954
23.800	5.958
23.950	5.962
24.100	5.965
24.250	5.968
24.400	5.971
24.550	5.973
24.700	5.976
24.900	5.978
25.100	5.981
25.300	5.983
25.550	5.985
25.800	5.987
26.100	5.989
26.450	5.991
26.900	5.993
27.450	5.995
27.900	5.996
28.250	5.997
28.500	5.998


==> 64QAM/data/GMI_1MHz-12.tsv <==
19.900	5.594
20.000	5.609
20.100	5.625
20.200	5.640
20.300	5.654
20.400	5.669
20.500	5.682
20.600	5.696
20.700	5.709
20.800	5.722
20.900	5.734
21.000	5.746
21.100	5.757
21.200	5.768
21.300	5.779
21.400	5.790
21.500	5.800
21.600	5.810
21.700	5.819
21.800	5.828
21.900	5.837
22.000	5.845
22.100	5.853
22.200	5.861
22.300	5.869
22.400	5.876
22.500	5.883
22.600	5.889
22.700	5.895
22.800	5.901
22.900	5.907
23.000	5.913
23.100	5.918
23.200	5.923
23.300	5.927
23.400	5.932
23.500	5.936
23.600	5.940
23.700	5.944
23.850	5.949
24.000	5.954
24.150	5.959
24.300	5.963
24.450	5.967
24.600	5.970
24.750	5.973
24.900	5.976
25.050	5.978
25.200	5.980
25.400	5.983
25.600	5.985
25.800	5.987
26.050	5.989
26.300	5.991
26.600	5.993
26.900	5.994
27.250	5.996
27.650	5.997
28.000	5.998
28.300	5.998
28.500	5.998


==> 64QAM/data/GMI_1MHz-13.tsv <==
18.400	5.598
18.500	5.616
18.600	5.633
18.700	5.650
18.800	5.667
18.900	5.683
19.000	5.699
19.100	5.714
19.200	5.728
19.300	5.743
19.400	5.756
19.500	5.770
19.600	5.783
19.700	5.795
19.800	5.807
19.900	5.818
20.000	5.829
20.100	5.840
20.200	5.850
20.300	5.860
20.400	5.869
20.500	5.878
20.600	5.887
20.700	5.895
20.800	5.902
20.900	5.910
21.000	5.917
21.100	5.923
21.200	5.929
21.300	5.935
21.400	5.941
21.500	5.946
21.600	5.951
21.700	5.955
21.800	5.959
21.900	5.963
22.000	5.967
22.100	5.971
22.200	5.974
22.300	5.977
22.400	5.979
22.500	5.982
22.600	5.984
22.750	5.987
22.900	5.989
23.050	5.991
23.200	5.993
23.350	5.995
23.500	5.996
23.700	5.997
23.900	5.998
24.100	5.998
24.350	5.999
24.700	5.999
25.750	5.999
26.150	5.999
26.650	6.000
28.500	6.000


==> 64QAM/data/GMI_1MHz-14.tsv <==
18.413	5.76
28.500	5.76


==> 64QAM/data/GMI_1MHz-2.tsv <==
28.500	5.996
28.000	5.996
27.500	5.993
27.000	5.994
26.500	5.988
26.000	5.984
25.500	5.979
25.000	5.977
24.500	5.971
24.000	5.954
23.500	5.942
23.000	5.926
22.500	5.904
22.000	5.875
21.500	5.828
21.000	5.784
20.500	5.716
20.000	5.671


==> 64QAM/data/GMI_1MHz-3.tsv <==
28.500	5.996
28.000	5.995
27.500	5.993
27.000	5.989
26.500	5.988
26.000	5.982
25.500	5.975
25.000	5.966
24.500	5.957
24.000	5.939
23.500	5.919
23.000	5.897
22.500	5.867
22.000	5.831
21.500	5.787
21.000	5.732
20.500	5.668


==> 64QAM/data/GMI_1MHz-4.tsv <==
28.500	6.000
28.000	6.000
27.500	5.999
27.000	5.999
26.500	5.998
26.000	5.997
25.500	5.995
25.000	5.991
24.500	5.989
24.000	5.980
23.500	5.968
23.000	5.956
22.500	5.931
22.000	5.906
21.500	5.864
21.000	5.826
20.500	5.760
20.000	5.697
19.500	5.615


==> 64QAM/data/GMI_1MHz-5.tsv <==
28.500	5.997
28.000	5.997
27.500	5.995
27.000	5.995
26.500	5.991
26.000	5.988
25.500	5.981
25.000	5.981
24.500	5.975
24.000	5.960
23.500	5.947
23.000	5.936
22.500	5.907
22.000	5.881
21.500	5.839
21.000	5.792
20.500	5.731
20.000	5.672
19.500	5.601


==> 64QAM/data/GMI_1MHz-6.tsv <==
28.500	5.999
28.000	5.998
27.500	5.997
27.000	5.995
26.500	5.993
26.000	5.989
25.500	5.985
25.000	5.978
24.500	5.967
24.000	5.955
23.500	5.937
23.000	5.914
22.500	5.883
22.000	5.846
21.500	5.801
21.000	5.746
20.500	5.687
20.000	5.610


==> 64QAM/data/GMI_1MHz-7.tsv <==
19.450	5.597
19.550	5.614
19.650	5.630
19.750	5.646
19.850	5.661
19.950	5.676
20.050	5.690
20.150	5.704
20.250	5.718
20.350	5.731
20.450	5.744
20.550	5.756
20.650	5.768
20.750	5.780
20.850	5.791
20.950	5.802
21.050	5.813
21.150	5.823
21.250	5.832
21.350	5.842
21.450	5.850
21.550	5.859
21.650	5.867
21.750	5.875
21.850	5.883
21.950	5.890
22.050	5.897
22.150	5.903
22.250	5.910
22.350	5.916
22.450	5.921
22.550	5.927
22.650	5.932
22.750	5.936
22.850	5.941
22.950	5.945
23.050	5.949
23.150	5.953
23.250	5.957
23.350	5.960
23.450	5.963
23.600	5.967
23.750	5.971
23.900	5.975
24.050	5.978
24.200	5.981
24.350	5.983
24.500	5.985
24.650	5.987
24.850	5.989
25.050	5.991
25.250	5.992
25.500	5.994
25.750	5.995
26.050	5.996
26.450	5.997
27.050	5.998
27.700	5.999
28.050	5.999
28.350	5.999
28.500	5.999


==> 64QAM/data/GMI_1MHz-8.tsv <==
19.550	5.599
19.650	5.614
19.750	5.629
19.850	5.644
19.950	5.658
20.050	5.671
20.150	5.685
20.250	5.698
20.350	5.711
20.450	5.723
20.550	5.735
20.650	5.746
20.750	5.758
20.850	5.768
20.950	5.779
21.050	5.789
21.150	5.799
21.250	5.808
21.350	5.817
21.450	5.826
21.550	5.835
21.650	5.843
21.750	5.851
21.850	5.858
21.950	5.865
22.050	5.872
22.150	5.879
22.250	5.885
22.350	5.891
22.450	5.897
22.550	5.903
22.650	5.908
22.750	5.913
22.850	5.918
22.950	5.922
23.050	5.927
23.150	5.931
23.250	5.935
23.400	5.940
23.550	5.945
23.700	5.950
23.850	5.954
24.000	5.958
24.150	5.961
24.300	5.964
24.450	5.967
24.600	5.970
24.750	5.972
24.950	5.975
25.150	5.978
25.350	5.980
25.600	5.982
25.850	5.984
26.150	5.986
26.500	5.988
27.000	5.991
27.650	5.994
28.150	5.996
28.500	5.997


==> 64QAM/data/GMI_1MHz-9.tsv <==
20.000	5.597
20.100	5.612
20.200	5.627
20.300	5.641
20.400	5.655
20.500	5.669
20.600	5.682
20.700	5.695
20.800	5.707
20.900	5.719
21.000	5.731
21.100	5.742
21.200	5.753
21.300	5.764
21.400	5.774
21.500	5.784
21.600	5.794
21.700	5.803
21.800	5.812
21.900	5.821
22.000	5.829
22.100	5.837
22.200	5.845
22.300	5.853
22.400	5.860
22.500	5.867
22.600	5.873
22.700	5.879
22.800	5.885
22.900	5.891
23.000	5.897
23.100	5.902
23.200	5.907
23.300	5.912
23.400	5.917
23.500	5.921
23.650	5.927
23.800	5.933
23.950	5.938
24.100	5.943
24.250	5.948
24.400	5.952
24.550	5.956
24.700	5.960
24.850	5.963
25.000	5.966
25.200	5.970
25.400	5.973
25.600	5.976
25.800	5.979
26.000	5.981
26.250	5.984
26.500	5.986
26.750	5.989
27.050	5.991
27.350	5.993
27.600	5.994
27.850	5.995
28.100	5.995
28.300	5.996
28.500	5.995


==> 64QAM/data/GMI_2MHz-1.tsv <==
28.500	5.999
28.000	5.998
27.500	5.996
27.000	5.995
26.500	5.994
26.000	5.991
25.500	5.986
25.000	5.978
24.500	5.974
24.000	5.962
23.500	5.951
23.000	5.924
22.500	5.897
22.000	5.856
21.500	5.810
21.000	5.757
20.500	5.696
20.000	5.620


==> 64QAM/data/GMI_2MHz-10.tsv <==
19.700	5.594
19.800	5.611
19.900	5.627
20.000	5.643
20.100	5.658
20.200	5.673
20.300	5.687
20.400	5.702
20.500	5.715
20.600	5.729
20.700	5.742
20.800	5.754
20.900	5.766
21.000	5.778
21.100	5.789
21.200	5.800
21.300	5.811
21.400	5.821
21.500	5.831
21.600	5.840
21.700	5.849
21.800	5.858
21.900	5.866
22.000	5.874
22.100	5.882
22.200	5.889
22.300	5.896
22.400	5.903
22.500	5.909
22.600	5.915
22.700	5.921
22.800	5.927
22.900	5.932
23.000	5.937
23.100	5.941
23.200	5.946
23.300	5.950
23.400	5.954
23.500	5.957
23.600	5.961
23.700	5.964
23.800	5.967
23.950	5.971
24.100	5.974
24.250	5.977
24.400	5.980
24.550	5.983
24.700	5.985
24.850	5.987
25.000	5.988
25.200	5.990
25.400	5.992
25.600	5.993
25.850	5.994
26.150	5.995
26.550	5.996
27.550	5.998
28.050	5.999
28.250	6.000
28.500	6.000


==> 64QAM/data/GMI_2MHz-11.tsv <==
20.000	5.596
20.100	5.610
20.200	5.624
20.300	5.638
20.400	5.651
20.500	5.664
20.600	5.677
20.700	5.689
20.800	5.701
20.900	5.713
21.000	5.724
21.100	5.735
21.200	5.745
21.300	5.755
21.400	5.765
21.500	5.775
21.600	5.784
21.700	5.793
21.800	5.802
21.900	5.810
22.000	5.818
22.100	5.826
22.200	5.833
22.300	5.840
22.400	5.847
22.500	5.854
22.600	5.860
22.700	5.866
22.800	5.872
22.900	5.877
23.000	5.883
23.100	5.888
23.200	5.893
23.300	5.897
23.450	5.904
23.600	5.910
23.750	5.916
23.900	5.921
24.050	5.926
24.200	5.931
24.350	5.935
24.500	5.939
24.650	5.943
24.800	5.947
25.000	5.951
25.200	5.955
25.400	5.958
25.600	5.961
25.850	5.965
26.100	5.969
26.350	5.972
26.650	5.975
26.950	5.978
27.250	5.981
27.550	5.983
27.850	5.985
28.100	5.987
28.350	5.988
28.500	5.988


==> 64QAM/data/GMI_2MHz-12.tsv <==
20.450	5.597
20.550	5.612
20.650	5.626
20.750	5.640
20.850	5.654
20.950	5.667
21.050	5.679
21.150	5.692
21.250	5.704
21.350	5.716
21.450	5.727
21.550	5.738
21.650	5.749
21.750	5.760
21.850	5.770
21.950	5.780
22.050	5.789
22.150	5.798
22.250	5.807
22.350	5.816
22.450	5.824
22.550	5.832
22.650	5.840
22.750	5.847
22.850	5.855
22.950	5.861
23.050	5.868
23.150	5.874
23.250	5.881
23.350	5.886
23.450	5.892
23.550	5.897
23.650	5.903
23.750	5.907
23.850	5.912
23.950	5.917
24.100	5.923
24.250	5.929
24.400	5.934
24.550	5.939
24.700	5.944
24.850	5.948
25.000	5.952
25.150	5.956
25.300	5.960
25.450	5.963
25.600	5.966
25.800	5.969
26.000	5.972
26.200	5.975
26.400	5.977
26.650	5.980
26.900	5.982
27.200	5.985
27.600	5.988
28.200	5.992
28.500	5.994


==> 64QAM/data/GMI_2MHz-13.tsv <==
18.400	5.598
18.500	5.616
18.600	5.633
18.700	5.650
18.800	5.667
18.900	5.683
19.000	5.699
19.100	5.714
19.200	5.728
19.300	5.743
19.400	5.756
19.500	5.770
19.600	5.783
19.700	5.795
19.800	5.807
19.900	5.818
20.000	5.829
20.100	5.840
20.200	5.850
20.300	5.860
20.400	5.869
20.500	5.878
20.600	5.887
20.700	5.895
20.800	5.902
20.900	5.910
21.000	5.917
21.100	5.923
21.200	5.929
21.300	5.935
21.400	5.941
21.500	5.946
21.600	5.951
21.700	5.955
21.800	5.959
21.900	5.963
22.000	5.967
22.100	5.971
22.200	5.974
22.300	5.977
22.400	5.979
22.500	5.982
22.600	5.984
22.750	5.987
22.900	5.989
23.050	5.991
23.200	5.993
23.350	5.995
23.500	5.996
23.700	5.997
23.900	5.998
24.100	5.998
24.350	5.999
24.700	5.999
25.750	5.999
26.150	5.999
26.650	6.000
28.500	6.000


==> 64QAM/data/GMI_2MHz-14.tsv <==
18.413	5.76
28.500	5.76


==> 64QAM/data/GMI_2MHz-2.tsv <==
28.500	5.976
28.000	5.979
27.500	5.967
27.000	5.969
26.500	5.956
26.000	5.953
25.500	5.929
25.000	5.938
24.500	5.928
24.000	5.898
23.500	5.885
23.000	5.870
22.500	5.833
22.000	5.798
21.500	5.749
21.000	5.697
20.500	5.636


==> 64QAM/data/GMI_2MHz-3.tsv <==
28.500	5.981
28.000	5.978
27.500	5.972
27.000	5.965
26.500	5.959
26.000	5.947
25.500	5.937
25.000	5.925
24.500	5.906
24.000	5.881
23.500	5.862
23.000	5.832
22.500	5.794
22.000	5.755
21.500	5.699
21.000	5.640


==> 64QAM/data/GMI_2MHz-4.tsv <==
28.500	5.999
28.000	5.999
27.500	5.999
27.000	5.998
26.500	5.996
26.000	5.994
25.500	5.992
25.000	5.988
24.500	5.981
24.000	5.972
23.500	5.958
23.000	5.938
22.500	5.912
22.000	5.879
21.500	5.833
21.000	5.777
20.500	5.712
20.000	5.646


==> 64QAM/data/GMI_2MHz-5.tsv <==
28.500	5.984
28.000	5.989
27.500	5.981
27.000	5.984
26.500	5.971
26.000	5.968
25.500	5.953
25.000	5.951
24.500	5.946
24.000	5.920
23.500	5.904
23.000	5.887
22.500	5.853
22.000	5.826
21.500	5.778
21.000	5.718
20.500	5.661


==> 64QAM/data/GMI_2MHz-6.tsv <==
28.500	5.994
28.000	5.991
27.500	5.988
27.000	5.984
26.500	5.978
26.000	5.973
25.500	5.964
25.000	5.952
24.500	5.938
24.000	5.919
23.500	5.895
23.000	5.865
22.500	5.831
22.000	5.786
21.500	5.734
21.000	5.672
20.500	5.603


==> 64QAM/data/GMI_2MHz-7.tsv <==
19.900	5.599
20.000	5.616
20.100	5.631
20.200	5.647
20.300	5.662
20.400	5.676
20.500	5.691
20.600	5.704
20.700	5.718
20.800	5.731
20.900	5.744
21.000	5.756
21.100	5.768
21.200	5.779
21.300	5.790
21.400	5.801
21.500	5.811
21.600	5.821
21.700	5.831
21.800	5.840
21.900	5.849
22.000	5.857
22.100	5.865
22.200	5.873
22.300	5.881
22.400	5.888
22.500	5.894
22.600	5.901
22.700	5.907
22.800	5.913
22.900	5.918
23.000	5.924
23.100	5.929
23.200	5.933
23.300	5.938
23.400	5.942
23.500	5.946
23.600	5.950
23.700	5.953
23.800	5.957
23.950	5.961
24.100	5.965
24.250	5.969
24.400	5.972
24.550	5.975
24.700	5.977
24.850	5.980
25.000	5.982
25.200	5.984
25.400	5.986
25.600	5.988
25.850	5.989
26.150	5.991
26.500	5.993
27.100	5.995
28.100	5.998
28.450	5.999
28.500	5.999


==> 64QAM/data/GMI_2MHz-8.tsv <==
20.200	5.598
20.300	5.612
20.400	5.625
20.500	5.638
20.600	5.651
20.700	5.663
20.800	5.675
20.900	5.687
21.000	5.698
21.100	5.709
21.200	5.720
21.300	5.730
21.400	5.740
21.500	5.750
21.600	5.759
21.700	5.768
21.800	5.777
21.900	5.786
22.000	5.794
22.100	5.802
22.200	5.810
22.300	5.817
22.400	5.824
22.500	5.831
22.600	5.838
22.700	5.844
22.800	5.851
22.900	5.856
23.000	5.862
23.100	5.868
23.200	5.873
23.300	5.878
23.400	5.883
23.550	5.889
23.700	5.896
23.850	5.902
24.000	5.907
24.150	5.912
24.300	5.917
24.450	5.921
24.600	5.926
24.750	5.929
24.900	5.933
25.050	5.936
25.250	5.940
25.450	5.944
25.650	5.947
25.850	5.950
26.100	5.953
26.400	5.957
26.750	5.961
28.000	5.975
28.350	5.979
28.500	5.981


==> 64QAM/data/GMI_2MHz-9.tsv <==
20.700	5.600
20.800	5.613
20.900	5.627
21.000	5.639
21.100	5.652
21.200	5.664
21.300	5.676
21.400	5.687
21.500	5.698
21.600	5.709
21.700	5.720
21.800	5.730
21.900	5.740
22.000	5.750
22.100	5.759
22.200	5.768
22.300	5.777
22.400	5.785
22.500	5.793
22.600	5.801
22.700	5.809
22.800	5.816
22.900	5.824
23.000	5.830
23.100	5.837
23.200	5.843
23.300	5.850
23.400	5.856
23.500	5.861
23.600	5.867
23.700	5.872
23.850	5.879
24.000	5.887
24.150	5.893
24.300	5.899
24.450	5.905
24.600	5.911
24.750	5.916
24.900	5.921
25.050	5.925
25.200	5.930
25.350	5.933
25.500	5.937
25.700	5.942
25.900	5.946
26.100	5.950
26.300	5.954
26.550	5.958
26.800	5.962
27.100	5.966
27.400	5.970
27.750	5.974
28.100	5.978
28.450	5.982
28.500	5.983


==> 64QAM/data/GMI_4MHz-1.tsv <==
28.500	5.995
28.000	5.991
27.500	5.989
27.000	5.987
26.500	5.982
26.000	5.975
25.500	5.971
25.000	5.960
24.500	5.942
24.000	5.922
23.500	5.896
23.000	5.870
22.500	5.831
22.000	5.786
21.500	5.741
21.000	5.676


==> 64QAM/data/GMI_4MHz-10.tsv <==
20.200	5.599
20.300	5.615
20.400	5.630
20.500	5.645
20.600	5.660
20.700	5.674
20.800	5.687
20.900	5.701
21.000	5.714
21.100	5.727
21.200	5.739
21.300	5.751
21.400	5.763
21.500	5.774
21.600	5.785
21.700	5.796
21.800	5.806
21.900	5.816
22.000	5.825
22.100	5.834
22.200	5.843
22.300	5.852
22.400	5.860
22.500	5.868
22.600	5.876
22.700	5.883
22.800	5.890
22.900	5.897
23.000	5.903
23.100	5.909
23.200	5.915
23.300	5.921
23.400	5.926
23.500	5.931
23.600	5.936
23.700	5.940
23.800	5.944
23.900	5.948
24.000	5.952
24.100	5.956
24.200	5.959
24.300	5.962
24.450	5.966
24.600	5.970
24.750	5.974
24.900	5.977
25.050	5.980
25.200	5.982
25.350	5.984
25.500	5.986
25.650	5.987
25.850	5.989
26.050	5.990
26.250	5.991
26.500	5.992
26.850	5.993
27.450	5.995
27.700	5.996
27.950	5.997
28.150	5.999
28.300	6.000
28.500	6.000


==> 64QAM/data/GMI_4MHz-11.tsv <==
20.800	5.595
20.900	5.608
21.000	5.620
21.100	5.632
21.200	5.644
21.300	5.655
21.400	5.666
21.500	5.676
21.600	5.686
21.700	5.696
21.800	5.706
21.900	5.715
22.000	5.724
22.100	5.733
22.200	5.742
22.300	5.750
22.400	5.758
22.500	5.765
22.600	5.772
22.700	5.780
22.800	5.786
22.900	5.793
23.000	5.799
23.100	5.806
23.200	5.811
23.300	5.817
23.450	5.825
23.600	5.833
23.750	5.840
23.900	5.847
24.050	5.854
24.200	5.860
24.350	5.866
24.500	5.871
24.650	5.877
24.800	5.882
25.000	5.888
25.200	5.894
25.400	5.900
25.600	5.905
25.800	5.910
26.000	5.915
26.250	5.921
26.500	5.926
26.750	5.931
27.000	5.935
27.200	5.939
27.400	5.942
27.600	5.944
27.800	5.947
27.950	5.948
28.100	5.949
28.250	5.950
28.400	5.951
28.500	5.951


==> 64QAM/data/GMI_4MHz-12.tsv <==
21.250	5.600
21.350	5.612
21.450	5.625
21.550	5.637
21.650	5.649
21.750	5.661
21.850	5.672
21.950	5.683
22.050	5.693
22.150	5.704
22.250	5.714
22.350	5.724
22.450	5.733
22.550	5.743
22.650	5.751
22.750	5.760
22.850	5.769
22.950	5.777
23.050	5.785
23.150	5.792
23.250	5.800
23.350	5.807
23.450	5.814
23.550	5.821
23.650	5.827
23.750	5.834
23.850	5.840
24.000	5.849
24.150	5.857
24.300	5.865
24.450	5.872
24.600	5.879
24.750	5.886
24.900	5.892
25.050	5.898
25.200	5.904
25.350	5.909
25.500	5.915
25.650	5.919
25.800	5.924
25.950	5.928
26.100	5.932
26.300	5.937
26.500	5.942
26.700	5.946
26.900	5.950
27.100	5.954
27.300	5.957
27.500	5.960
27.700	5.962
27.900	5.964
28.100	5.966
28.250	5.967
28.400	5.968
28.500	5.968


==> 64QAM/data/GMI_4MHz-13.tsv <==
18.400	5.598
18.500	5.616
18.600	5.633
18.700	5.650
18.800	5.667
18.900	5.683
19.000	5.699
19.100	5.714
19.200	5.728
19.300	5.743
19.400	5.756
19.500	5.770
19.600	5.783
19.700	5.795
19.800	5.807
19.900	5.818
20.000	5.829
20.100	5.840
20.200	5.850
20.300	5.860
20.400	5.869
20.500	5.878
20.600	5.887
20.700	5.895
20.800	5.902
20.900	5.910
21.000	5.917
21.100	5.923
21.200	5.929
21.300	5.935
21.400	5.941
21.500	5.946
21.600	5.951
21.700	5.955
21.800	5.959
21.900	5.963
22.000	5.967
22.100	5.971
22.200	5.974
22.300	5.977
22.400	5.979
22.500	5.982
22.600	5.984
22.750	5.987
22.900	5.989
23.050	5.991
23.200	5.993
23.350	5.995
23.500	5.996
23.700	5.997
23.900	5.998
24.100	5.998
24.350	5.999
24.700	5.999
25.750	5.999
26.150	5.999
26.650	6.000
28.500	6.000


==> 64QAM/data/GMI_4MHz-14.tsv <==
18.413	5.76
28.500	5.76


==> 64QAM/data/GMI_4MHz-2.tsv <==
28.500	5.880
28.000	5.907
27.500	5.874
27.000	5.888
26.500	5.862
26.000	5.864
25.500	5.814
25.000	5.834
24.500	5.825
24.000	5.793
23.500	5.766
23.000	5.754
22.500	5.692
22.000	5.673
21.500	5.615


==> 64QAM/data/GMI_4MHz-3.tsv <==
28.500	5.919
28.000	5.908
27.500	5.903
27.000	5.893
26.500	5.883
26.000	5.869
25.500	5.852
25.000	5.826
24.500	5.806
24.000	5.780
23.500	5.749
23.000	5.708
22.500	5.662
22.000	5.615


==> 64QAM/data/GMI_4MHz-4.tsv <==
28.500	5.999
28.000	5.998
27.500	5.997
27.000	5.995
26.500	5.993
26.000	5.990
25.500	5.982
25.000	5.978
24.500	5.967
24.000	5.951
23.500	5.934
23.000	5.903
22.500	5.875
22.000	5.829
21.500	5.774
21.000	5.710
20.500	5.642


==> 64QAM/data/GMI_4MHz-5.tsv <==
28.500	5.940
28.000	5.957
27.500	5.937
27.000	5.951
26.500	5.918
26.000	5.919
25.500	5.892
25.000	5.883
24.500	5.879
24.000	5.847
23.500	5.832
23.000	5.810
22.500	5.756
22.000	5.736
21.500	5.681
21.000	5.609


==> 64QAM/data/GMI_4MHz-6.tsv <==
28.500	5.970
28.000	5.965
27.500	5.958
27.000	5.950
26.500	5.943
26.000	5.932
25.500	5.914
25.000	5.899
24.500	5.876
24.000	5.845
23.500	5.817
23.000	5.783
22.500	5.741
22.000	5.684
21.500	5.633


==> 64QAM/data/GMI_4MHz-7.tsv <==
20.450	5.595
20.550	5.610
20.650	5.624
20.750	5.639
20.850	5.653
20.950	5.666
21.050	5.679
21.150	5.692
21.250	5.704
21.350	5.717
21.450	5.728
21.550	5.740
21.650	5.751
21.750	5.762
21.850	5.772
21.950	5.782
22.050	5.792
22.150	5.801
22.250	5.810
22.350	5.819
22.450	5.827
22.550	5.836
22.650	5.843
22.750	5.851
22.850	5.858
22.950	5.865
23.050	5.872
23.150	5.878
23.250	5.885
23.350	5.890
23.450	5.896
23.550	5.902
23.650	5.907
23.750	5.912
23.850	5.916
23.950	5.921
24.100	5.927
24.250	5.933
24.400	5.939
24.550	5.944
24.700	5.948
24.850	5.953
25.000	5.957
25.150	5.960
25.300	5.964
25.450	5.967
25.600	5.970
25.800	5.973
26.000	5.976
26.200	5.979
26.400	5.981
26.600	5.983
26.850	5.986
27.100	5.988
27.350	5.989
27.600	5.991
27.850	5.992
28.100	5.992
28.350	5.993
28.500	5.993


==> 64QAM/data/GMI_4MHz-8.tsv <==
21.350	5.597
21.450	5.607
21.550	5.618
21.650	5.628
21.750	5.638
21.850	5.648
21.950	5.657
22.050	5.666
22.150	5.675
22.250	5.683
22.350	5.692
22.450	5.700
22.550	5.707
22.650	5.715
22.750	5.722
22.850	5.729
22.950	5.736
23.050	5.743
23.150	5.749
23.250	5.755
23.350	5.761
23.500	5.770
23.650	5.778
23.800	5.786
23.950	5.793
24.100	5.800
24.250	5.806
24.400	5.812
24.550	5.818
24.700	5.823
24.850	5.828
25.000	5.833
25.150	5.838
25.300	5.842
25.450	5.846
25.650	5.851
25.850	5.855
26.050	5.859
26.250	5.863
26.500	5.868
26.750	5.872
27.100	5.878
28.350	5.897
28.500	5.900


==> 64QAM/data/GMI_4MHz-9.tsv <==
21.800	5.597
21.900	5.607
22.000	5.618
22.100	5.628
22.200	5.638
22.300	5.647
22.400	5.657
22.500	5.666
22.600	5.675
22.700	5.684
22.800	5.692
22.900	5.700
23.000	5.709
23.100	5.716
23.200	5.724
23.350	5.735
23.500	5.746
23.650	5.756
23.800	5.765
23.950	5.775
24.100	5.784
24.250	5.792
24.400	5.800
24.550	5.808
24.700	5.816
24.850	5.823
25.000	5.829
25.150	5.836
25.300	5.842
25.450	5.848
25.600	5.854
25.750	5.859
25.900	5.864
26.050	5.869
26.200	5.873
26.350	5.878
26.550	5.883
26.750	5.888
26.950	5.893
27.150	5.897
27.350	5.901
27.550	5.904
27.750	5.907
27.900	5.909
28.050	5.911
28.200	5.912
28.350	5.914
28.500	5.915


==> 64QAM/data/dSNR-1.tsv <==
0.000000	0.000000
1.000000	1.093577
2.000000	1.483530
4.000000	2.070060


==> 64QAM/data/dSNR-2.tsv <==
0.000000	0.000000
1.000000	1.173671
2.000000	1.935155
4.000000	3.331349


==> 64QAM/data/dSNR-3.tsv <==
0.000000	0.282906
1.000000	1.662219
2.000000	2.446526
4.000000	3.786948


==> 64QAM/data/dSNR-4.tsv <==
0.000000	0.282906
1.000000	0.568642
2.000000	0.962995
4.000000	1.716889


==> 64QAM/data/dSNR-5.tsv <==
0.000000	0.282906
1.000000	0.488548
2.000000	0.511370
4.000000	0.455599


==> 64QAM/data/dSNR-6.tsv <==
0.000000	0.282906
0.000105	1.676623
0.000209	2.293439
0.000419	3.245668


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=1.0e-04-1.tsv <==
18.75000	0.02691
19.00000	0.02292
19.25000	0.02011
19.50000	0.01749
19.75000	0.01431
20.00000	0.01138
20.25000	0.00893
20.50000	0.00729
20.75000	0.00566
21.00000	0.00409
21.25000	0.00299
21.50000	0.00189
21.75000	0.00130
22.00000	0.00079
22.25000	0.00050
22.50000	0.00029
22.75000	0.00017
23.00000	0.00015
23.25000	0.00007


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=1.0e-04-2.tsv <==
18.75000	0.01373
19.00000	0.01110
19.25000	0.00858
19.50000	0.00638
19.75000	0.00469
20.00000	0.00314
20.25000	0.00211
20.50000	0.00138
20.75000	0.00082
21.00000	0.00045
21.25000	0.00024
21.50000	0.00012
21.75000	0.00006


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=1.0e-04-3.tsv <==
18.75000	0.02601
19.00000	0.02310
19.25000	0.01988
19.50000	0.01762
19.75000	0.01479
20.00000	0.01262
20.25000	0.01040
20.50000	0.00862
20.75000	0.00677
21.00000	0.00517
21.25000	0.00401
21.50000	0.00297
21.75000	0.00217
22.00000	0.00157
22.25000	0.00098
22.50000	0.00072
22.75000	0.00047
23.00000	0.00029
23.25000	0.00019
23.50000	0.00017
23.75000	0.00010


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=1.0e-04-4.tsv <==
18.75000	0.01398
19.00000	0.01105
19.25000	0.00848
19.50000	0.00640
19.75000	0.00468
20.00000	0.00320
20.25000	0.00210
20.50000	0.00132
20.75000	0.00084
21.00000	0.00043
21.25000	0.00023
21.50000	0.00013
21.75000	0.00006


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=1.0e-04-5.tsv <==
18.75000	0.03239
19.00000	0.02915
19.25000	0.02622
19.50000	0.02341
19.75000	0.02017
20.00000	0.01749
20.25000	0.01502
20.50000	0.01226
20.75000	0.01021
21.00000	0.00825
21.25000	0.00641
21.50000	0.00502
21.75000	0.00398
22.00000	0.00286
22.25000	0.00218
22.50000	0.00158
22.75000	0.00109
23.00000	0.00076
23.25000	0.00054
23.50000	0.00032
23.75000	0.00024
24.00000	0.00015
24.25000	0.00010


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=1.0e-04-6.tsv <==
18.75000	0.01719
19.00000	0.01394
19.25000	0.01118
19.50000	0.00865
19.75000	0.00638
20.00000	0.00457
20.25000	0.00320
20.50000	0.00210
20.75000	0.00132
21.00000	0.00082
21.25000	0.00049
21.50000	0.00026
21.75000	0.00013
22.00000	0.00006


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=1.0e-04-7.tsv <==
19.00000	0.00450
26.00000	0.00450


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=2.1e-04-1.tsv <==
18.75000	0.03161
19.00000	0.02783
19.25000	0.02484
19.50000	0.02183
19.75000	0.01872
20.00000	0.01520
20.25000	0.01278
20.50000	0.01037
20.75000	0.00835
21.00000	0.00660
21.25000	0.00506
21.50000	0.00345
21.75000	0.00249
22.00000	0.00179
22.25000	0.00119
22.50000	0.00077
22.75000	0.00050
23.00000	0.00030
23.25000	0.00016
23.50000	0.00009


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=2.1e-04-2.tsv <==
18.75000	0.01373
19.00000	0.01110
19.25000	0.00858
19.50000	0.00638
19.75000	0.00469
20.00000	0.00314
20.25000	0.00211
20.50000	0.00138
20.75000	0.00082
21.00000	0.00045
21.25000	0.00024
21.50000	0.00012
21.75000	0.00006


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=2.1e-04-3.tsv <==
18.75000	0.03186
19.00000	0.02848
19.25000	0.02567
19.50000	0.02396
19.75000	0.02057
20.00000	0.01847
20.25000	0.01592
20.50000	0.01413
20.75000	0.01210
21.00000	0.00984
21.25000	0.00799
21.50000	0.00693
21.75000	0.00530
22.00000	0.00416
22.25000	0.00308
22.50000	0.00267
22.75000	0.00197
23.00000	0.00136
23.25000	0.00093
23.50000	0.00104
23.75000	0.00074
24.00000	0.00059
24.25000	0.00046
24.50000	0.00024
24.75000	0.00018
25.00000	0.00015
25.25000	0.00010
25.50000	0.00016
25.75000	0.00011
26.00000	0.00006


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=2.1e-04-4.tsv <==
18.75000	0.01398
19.00000	0.01105
19.25000	0.00848
19.50000	0.00640
19.75000	0.00468
20.00000	0.00320
20.25000	0.00210
20.50000	0.00132
20.75000	0.00084
21.00000	0.00043
21.25000	0.00023
21.50000	0.00013
21.75000	0.00006


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=2.1e-04-5.tsv <==
18.75000	0.03803
19.00000	0.03486
19.25000	0.03203
19.50000	0.02919
19.75000	0.02658
20.00000	0.02413
20.25000	0.02104
20.50000	0.01801
20.75000	0.01614
21.00000	0.01339
21.25000	0.01169
21.50000	0.00980
21.75000	0.00801
22.00000	0.00685
22.25000	0.00529
22.50000	0.00428
22.75000	0.00344
23.00000	0.00271
23.25000	0.00218
23.50000	0.00162
23.75000	0.00119
24.00000	0.00098
24.25000	0.00069
24.50000	0.00055
24.75000	0.00037
25.00000	0.00028
25.25000	0.00020
25.50000	0.00015
25.75000	0.00012
26.00000	0.00007


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=2.1e-04-6.tsv <==
18.75000	0.01719
19.00000	0.01394
19.25000	0.01118
19.50000	0.00865
19.75000	0.00638
20.00000	0.00457
20.25000	0.00320
20.50000	0.00210
20.75000	0.00132
21.00000	0.00082
21.25000	0.00049
21.50000	0.00026
21.75000	0.00013
22.00000	0.00006


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=2.1e-04-7.tsv <==
19.00000	0.00450
26.00000	0.00450


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=4.2e-04-1.tsv <==
18.75000	0.03625
19.00000	0.03381
19.25000	0.03069
19.50000	0.02676
19.75000	0.02386
20.00000	0.02159
20.25000	0.01905
20.50000	0.01559
20.75000	0.01325
21.00000	0.01033
21.25000	0.00839
21.50000	0.00661
21.75000	0.00519
22.00000	0.00406
22.25000	0.00320
22.50000	0.00215
22.75000	0.00155
23.00000	0.00109
23.25000	0.00076
23.50000	0.00058
23.75000	0.00038
24.00000	0.00024
24.25000	0.00016
24.50000	0.00011
24.75000	0.00007


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=4.2e-04-2.tsv <==
18.75000	0.01373
19.00000	0.01110
19.25000	0.00858
19.50000	0.00638
19.75000	0.00469
20.00000	0.00314
20.25000	0.00211
20.50000	0.00138
20.75000	0.00082
21.00000	0.00045
21.25000	0.00024
21.50000	0.00012
21.75000	0.00006


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=4.2e-04-3.tsv <==
18.75000	0.03912
19.00000	0.03582
19.25000	0.03336
19.50000	0.03184
19.75000	0.02875
20.00000	0.02655
20.25000	0.02370
20.50000	0.02275
20.75000	0.02026
21.00000	0.01818
21.25000	0.01609
21.50000	0.01498
21.75000	0.01262
22.00000	0.01089
22.25000	0.00911
22.50000	0.00847
22.75000	0.00765
23.00000	0.00588
23.25000	0.00494
23.50000	0.00499
23.75000	0.00424
24.00000	0.00384
24.25000	0.00329
24.50000	0.00240
24.75000	0.00190
25.00000	0.00188
25.25000	0.00154
25.50000	0.00222
25.75000	0.00187
26.00000	0.00111
26.25000	0.00096


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=4.2e-04-4.tsv <==
18.75000	0.01398
19.00000	0.01105
19.25000	0.00848
19.50000	0.00640
19.75000	0.00468
20.00000	0.00320
20.25000	0.00210
20.50000	0.00132
20.75000	0.00084
21.00000	0.00043
21.25000	0.00023
21.50000	0.00013
21.75000	0.00006


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=4.2e-04-5.tsv <==
18.75000	0.04561
19.00000	0.04266
19.25000	0.04004
19.50000	0.03717
19.75000	0.03481
20.00000	0.03242
20.25000	0.02965
20.50000	0.02703
20.75000	0.02473
21.00000	0.02296
21.25000	0.02058
21.50000	0.01868
21.75000	0.01621
22.00000	0.01450
22.25000	0.01296
22.50000	0.01137
22.75000	0.00987
23.00000	0.00881
23.25000	0.00746
23.50000	0.00650
23.75000	0.00549
24.00000	0.00478
24.25000	0.00398
24.50000	0.00329
24.75000	0.00280
25.00000	0.00239
25.25000	0.00190
25.50000	0.00165
25.75000	0.00150
26.00000	0.00115
26.25000	0.00096


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=4.2e-04-6.tsv <==
18.75000	0.01719
19.00000	0.01394
19.25000	0.01118
19.50000	0.00865
19.75000	0.00638
20.00000	0.00457
20.25000	0.00320
20.50000	0.00210
20.75000	0.00132
21.00000	0.00082
21.25000	0.00049
21.50000	0.00026
21.75000	0.00013
22.00000	0.00006


==> 64QAM/data_fec/SD_Hamming_M=64_RPN=4.2e-04-7.tsv <==
19.00000	0.00450
26.00000	0.00450


==> 8QAM/Mat/LW=1.0__SNR=11.5dB_AWGN_MAT-1.tsv <==
-1.25858	0.85213
-1.56029	-0.42676
-0.07741	0.07137
-0.56624	-1.24427
1.21769	0.93728
1.49852	-0.32783
0.04012	1.47778
0.70620	-1.33971


==> 8QAM/Mat/LW=1.0__SNR=11.5dB_AWGN_MAT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {8QAM/Mat/LW=1.0__SNR=11.5dB_AWGN_MAT-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=1.5pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{8QAM/Mat/LW=1.0__SNR=11.5dB_AWGN_MAT-1.tsv};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.15858,0.75213) {0};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.46029,-0.52676) {1};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.02259,-0.02863) {2};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.46624,-1.34427) {3};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.31769,0.83728) {4};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.59852,-0.42783) {5};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.14012,1.37778) {6};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.8062,-1.43971) {7};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(d)}};
\end{axis}
\end{tikzpicture}%

==> 8QAM/Mat/LW=2.0__SNR=12.0dB_AWGN_MAT-1.tsv <==
-1.53341	-0.57925
-0.52364	-1.43084
-0.13564	1.62727
-1.13977	0.78497
1.61040	-0.18590
0.74557	-1.16885
0.97999	0.94844
-0.00351	0.00416


==> 8QAM/Mat/LW=2.0__SNR=12.0dB_AWGN_MAT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {8QAM/Mat/LW=2.0__SNR=12.0dB_AWGN_MAT-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=1.5pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{8QAM/Mat/LW=2.0__SNR=12.0dB_AWGN_MAT-1.tsv};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.43341,-0.67925) {0};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.42364,-1.53084) {1};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.03564,1.52727) {2};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.03977,0.68497) {3};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.7104,-0.2859) {4};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.84557,-1.26885) {5};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.07999,0.84844) {6};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.09649,-0.09584) {7};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(e)}};
\end{axis}
\end{tikzpicture}%

==> 8QAM/Mat/LW=4.0__SNR=12.5dB_AWGN_MAT-1.tsv <==
-1.51425	0.34553
-1.20960	-0.91088
-0.66862	1.33850
-0.04994	-1.50600
1.57358	0.39099
1.21280	-0.86430
0.59771	1.25524
0.05831	-0.04908


==> 8QAM/Mat/LW=4.0__SNR=12.5dB_AWGN_MAT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {8QAM/Mat/LW=4.0__SNR=12.5dB_AWGN_MAT-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=1.5pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{8QAM/Mat/LW=4.0__SNR=12.5dB_AWGN_MAT-1.tsv};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.41425,0.24553) {0};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.1096,-1.01088) {1};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.56862,1.2385) {2};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.05006,-1.606) {3};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.67358,0.29099) {4};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.3128,-0.9643) {5};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.69771,1.15524) {6};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.15831,-0.14908) {7};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(f)}};
\end{axis}
\end{tikzpicture}%

==> 8QAM/Mis/LW=1.0__SNR=11.5dB_RPN_MIS-1.tsv <==
-1.31643	0.66652
-1.41201	-0.85057
0.06542	0.55948
-0.23476	-0.48008
1.49145	0.73579
1.22975	-0.63829
0.09815	1.70671
0.07842	-1.69956


==> 8QAM/Mis/LW=1.0__SNR=11.5dB_RPN_MIS.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {8QAM/Mis/LW=1.0__SNR=11.5dB_RPN_MIS-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=1.5pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{8QAM/Mis/LW=1.0__SNR=11.5dB_RPN_MIS-1.tsv};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.21643,0.56652) {0};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.31201,-0.95057) {1};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.16542,0.45948) {2};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.13476,-0.58008) {3};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.59145,0.63579) {4};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.32975,-0.73829) {5};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.19815,1.60671) {6};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.17842,-1.79956) {7};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(a)}};
\end{axis}
\end{tikzpicture}%

==> 8QAM/Mis/LW=2.0__SNR=11.5dB_RPN_MIS-1.tsv <==
-1.25825	0.49514
-1.36163	-0.96736
0.00308	0.58297
-0.18646	-0.56023
1.40799	0.87222
1.16519	-0.53865
-0.06792	1.81895
0.29800	-1.70303


==> 8QAM/Mis/LW=2.0__SNR=11.5dB_RPN_MIS.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {8QAM/Mis/LW=2.0__SNR=11.5dB_RPN_MIS-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=1.5pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{8QAM/Mis/LW=2.0__SNR=11.5dB_RPN_MIS-1.tsv};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.15825,0.39514) {0};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.26163,-1.06736) {1};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.10308,0.48297) {2};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.08646,-0.66023) {3};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.50799,0.77222) {4};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.26519,-0.63865) {5};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.03208,1.71895) {6};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.398,-1.80303) {7};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(b)}};
\end{axis}
\end{tikzpicture}%

==> 8QAM/Mis/LW=4.0__SNR=12.0dB_RPN_MIS-1.tsv <==
-1.75121	-0.32732
-0.67183	-1.58069
0.63687	1.67611
-0.79142	1.02146
1.69324	0.01562
0.70486	-1.00474
0.52277	0.42135
-0.34328	-0.22178


==> 8QAM/Mis/LW=4.0__SNR=12.0dB_RPN_MIS.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2in,
height=2in,
at={(0in,0in)},
scale only axis,
axis on top,
separate axis lines,
every outer x axis line/.append style={white!15!black},
every x tick label/.append style={font=\color{white!15!black}},
every x tick/.append style={white!15!black},
xmin=-2.50000,
xmax=2.50000,
xtick={\empty},
every outer y axis line/.append style={white!15!black},
every y tick label/.append style={font=\color{white!15!black}},
every y tick/.append style={white!15!black},
ymin=-2.50000,
ymax=2.50000,
ytick={\empty},
axis line style={draw=none},
ticks=none
]
\addplot [forget plot] graphics [xmin=-2.51479, xmax=2.51479, ymin=-2.51488, ymax=2.51488] {8QAM/Mis/LW=4.0__SNR=12.0dB_RPN_MIS-1.png};
\addplot [color=mycolor1, line width=0.5pt, draw=none, mark size=1.5pt, mark=*, mark options={solid, fill=black, black}, forget plot]
  table[]{8QAM/Mis/LW=4.0__SNR=12.0dB_RPN_MIS-1.tsv};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-1.65121,-0.42732) {0};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.57183,-1.68069) {1};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.73687,1.57611) {2};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.69142,0.92146) {3};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:1.79324,-0.08438) {4};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.80486,-1.10474) {5};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:0.62277,0.32135) {6};
\node[left, right, align=left, opacity=.6, font=\large]
at (axis cs:-0.24328,-0.32178) {7};
\node[left, right, align=left]
at (rel axis cs:0.01,0.92) {\Large{(c)}};
\end{axis}
\end{tikzpicture}%

==> 8QAM/dSNRcurves_AWGN.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% \definecolor{mycolor1}{rgb}{0.40000,0.76078,0.64706}%
% \definecolor{mycolor2}{rgb}{0.98824,0.55294,0.38431}%
% \definecolor{mycolor3}{rgb}{0.55294,0.62745,0.79608}%
% \definecolor{mycolor4}{rgb}{0.9059,0.5412,0.7647}%
%
\definecolor{mycolor1}{rgb}{0.3020,0.6863,0.2902}%
\definecolor{mycolor2}{rgb}{0.8941,0.1020,0.1098}%
\definecolor{mycolor3}{rgb}{1.0000,0.4980,0}%
\definecolor{mycolor4}{rgb}{0.5961,0.3059,0.6392}%
%
\begin{tikzpicture}

\begin{axis}[%
width=3.015in,
height=2.4in,
at={(0in,0in)},
scale only axis,
xmin=0.000000,
% xmax=0.000450,
xlabel style={font=\fontsize{12pt}{1em}\color{white!15!black}\selectfont},
xlabel={Constellation shaped for LW (MHz)},
ymin=0.000,
ymax=0.90000,
ylabel style={font=\fontsize{12pt}{1em}\color{white!15!black}\selectfont},
ylabel={$\Delta\text{SNR (dB)}$},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
legend columns=1,
xtick distance=1,
legend style={at={(0.0,1)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black, opacity=.6, text opacity=1, draw opacity=1}
]
\addplot [color=mycolor1, mark=x, mark size=3.0pt, line width=1.0pt, mark options={solid, mycolor1, opacity=1}]
  table[]{8QAM/data/AWGN-GS8RPN.tsv};
\addlegendentry{GS8-RPN}

% \addplot [color=mycolor1, dashed, mark=x, mark size=3.0pt, line width=1.0pt, mark options={solid, mycolor1, opacity=1}]
%   table[]{8QAM/data/AWGN-GS8RPNM.tsv};
% \addlegendentry{GS8 RPNM}


\addplot [color=mycolor2, mark=asterisk, mark size=3.0pt, line width=1.0pt, mark options={solid, mycolor2, opacity=1}]
  table[]{16QAM/data/AWGN-GS16RPN.tsv};
\addlegendentry{GS16-RPN}

% \addplot [color=mycolor2, dashed, mark=asterisk, mark size=3.0pt, line width=1.0pt, mark options={solid, mycolor2, opacity=1}]
%   table[]{16QAM/data/AWGN-GS16RPNM.tsv};
% \addlegendentry{GS16 RPNM}

\addplot [color=mycolor3, mark=diamond*, mark size=3.0pt, line width=1.0pt, mark options={solid, mycolor3, opacity=1}]
  table[]{32QAM/data/AWGN-GS32RPN.tsv};
\addlegendentry{GS32-RPN}

% \addplot [color=mycolor3, dashed, mark=diamond*, mark size=3.0pt, line width=1.0pt, mark options={solid, mycolor3, opacity=1}]
%   table[]{32QAM/data/AWGN-GS32RPNM.tsv};
% \addlegendentry{GS32 RPNM}

\addplot [color=mycolor4, mark=triangle*, mark size=3.0pt, line width=1.0pt, mark options={solid, mycolor4, opacity=1}]
  table[]{64QAM/data/AWGN-GS64RPN.tsv};
\addlegendentry{GS64-RPN}

% \addplot [color=mycolor4, dashed, mark=triangle*, mark size=3.0pt, line width=1.0pt, mark options={solid, mycolor4, opacity=1}]
%   table[]{64QAM/data/AWGN-GS64RPNM.tsv};
% \addlegendentry{GS64 RPNM}


\end{axis}
\end{tikzpicture}%

==> 8QAM/data/AWGN-GS8RPN.tsv <==
0.000000	0.000000
1.000000	0.127504
2.000000	0.143327
4.000000	0.145352


==> 8QAM/data/AWGN-GS8RPNM.tsv <==
0.000000	-0.000000
0.000105	0.202234
0.000209	0.196141
0.000419	0.253737


==> 8QAM/data/GMI_0MHz-1.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	3.000
16.000	3.000
15.500	3.000
15.000	2.999
14.500	2.997
14.000	2.995
13.500	2.988
13.000	2.983
12.500	2.971
12.000	2.954
11.500	2.928
11.000	2.893
10.500	2.849
10.000	2.795
9.500	2.731
9.000	2.662


==> 8QAM/data/GMI_0MHz-10.tsv <==
8.600	2.600
8.700	2.616
8.800	2.632
8.900	2.648
9.000	2.663
9.100	2.678
9.200	2.693
9.300	2.707
9.400	2.720
9.500	2.734
9.600	2.747
9.700	2.759
9.800	2.772
9.900	2.784
10.000	2.795
10.100	2.806
10.200	2.817
10.300	2.827
10.400	2.837
10.500	2.847
10.600	2.856
10.700	2.865
10.800	2.874
10.900	2.882
11.000	2.890
11.100	2.897
11.200	2.904
11.300	2.911
11.400	2.918
11.500	2.924
11.600	2.930
11.700	2.935
11.800	2.941
11.900	2.946
12.000	2.950
12.100	2.955
12.200	2.959
12.300	2.963
12.400	2.967
12.500	2.970
12.600	2.973
12.700	2.976
12.800	2.979
12.900	2.981
13.050	2.985
13.200	2.988
13.350	2.990
13.500	2.992
13.650	2.994
13.800	2.996
13.950	2.997
14.100	2.998
14.300	2.999
14.500	2.999
14.700	2.999
14.950	2.999
15.250	2.999
16.500	2.998
16.800	2.998
17.100	2.998
17.450	2.999
17.900	3.000
20.000	3.000


==> 8QAM/data/GMI_0MHz-11.tsv <==
8.600	2.600
8.700	2.616
8.800	2.632
8.900	2.648
9.000	2.663
9.100	2.678
9.200	2.693
9.300	2.707
9.400	2.720
9.500	2.734
9.600	2.747
9.700	2.759
9.800	2.772
9.900	2.784
10.000	2.795
10.100	2.806
10.200	2.817
10.300	2.827
10.400	2.837
10.500	2.847
10.600	2.856
10.700	2.865
10.800	2.874
10.900	2.882
11.000	2.890
11.100	2.897
11.200	2.904
11.300	2.911
11.400	2.918
11.500	2.924
11.600	2.930
11.700	2.935
11.800	2.941
11.900	2.946
12.000	2.950
12.100	2.955
12.200	2.959
12.300	2.963
12.400	2.967
12.500	2.970
12.600	2.973
12.700	2.976
12.800	2.979
12.900	2.981
13.050	2.985
13.200	2.988
13.350	2.990
13.500	2.992
13.650	2.994
13.800	2.996
13.950	2.997
14.100	2.998
14.300	2.999
14.500	2.999
14.700	2.999
14.950	2.999
15.250	2.999
16.500	2.998
16.800	2.998
17.100	2.998
17.450	2.999
17.900	3.000
20.000	3.000


==> 8QAM/data/GMI_0MHz-12.tsv <==
9.400	2.594
9.500	2.609
9.600	2.625
9.700	2.640
9.800	2.654
9.900	2.669
10.000	2.683
10.100	2.696
10.200	2.710
10.300	2.723
10.400	2.735
10.500	2.747
10.600	2.759
10.700	2.771
10.800	2.782
10.900	2.793
11.000	2.803
11.100	2.814
11.200	2.823
11.300	2.833
11.400	2.842
11.500	2.851
11.600	2.859
11.700	2.868
11.800	2.876
11.900	2.883
12.000	2.890
12.100	2.897
12.200	2.904
12.300	2.910
12.400	2.916
12.500	2.922
12.600	2.928
12.700	2.933
12.800	2.938
12.900	2.942
13.000	2.947
13.100	2.951
13.200	2.955
13.300	2.959
13.400	2.962
13.500	2.966
13.650	2.970
13.800	2.974
13.950	2.978
14.100	2.981
14.250	2.984
14.400	2.987
14.550	2.989
14.700	2.991
14.850	2.993
15.000	2.994
15.200	2.996
15.400	2.997
15.600	2.998
15.850	2.998
16.100	2.999
16.450	2.999
17.000	2.999
17.700	2.999
18.250	3.000
18.500	3.000
20.000	3.000


==> 8QAM/data/GMI_0MHz-13.tsv <==
8.600	2.880
20.000	2.880


==> 8QAM/data/GMI_0MHz-2.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	3.000
16.000	3.000
15.500	3.000
15.000	2.999
14.500	2.997
14.000	2.995
13.500	2.988
13.000	2.983
12.500	2.971
12.000	2.954
11.500	2.928
11.000	2.893
10.500	2.849
10.000	2.795
9.500	2.731
9.000	2.662


==> 8QAM/data/GMI_0MHz-3.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	3.000
16.000	2.998
15.500	2.996
15.000	2.993
14.500	2.989
14.000	2.983
13.500	2.971
13.000	2.951
12.500	2.923
12.000	2.890
11.500	2.850
11.000	2.804
10.500	2.749
10.000	2.685
9.500	2.610


==> 8QAM/data/GMI_0MHz-4.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	3.000
16.000	3.000
15.500	3.000
15.000	2.999
14.500	2.997
14.000	2.995
13.500	2.988
13.000	2.983
12.500	2.971
12.000	2.954
11.500	2.928
11.000	2.893
10.500	2.849
10.000	2.795
9.500	2.731
9.000	2.662


==> 8QAM/data/GMI_0MHz-5.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	3.000
16.000	3.000
15.500	3.000
15.000	2.999
14.500	2.997
14.000	2.995
13.500	2.988
13.000	2.983
12.500	2.971
12.000	2.954
11.500	2.928
11.000	2.893
10.500	2.849
10.000	2.795
9.500	2.731
9.000	2.662


==> 8QAM/data/GMI_0MHz-6.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	3.000
16.000	2.998
15.500	2.996
15.000	2.993
14.500	2.989
14.000	2.983
13.500	2.971
13.000	2.951
12.500	2.923
12.000	2.890
11.500	2.850
11.000	2.804
10.500	2.749
10.000	2.685
9.500	2.610


==> 8QAM/data/GMI_0MHz-7.tsv <==
8.600	2.600
8.700	2.616
8.800	2.632
8.900	2.648
9.000	2.663
9.100	2.678
9.200	2.693
9.300	2.707
9.400	2.720
9.500	2.734
9.600	2.747
9.700	2.759
9.800	2.772
9.900	2.784
10.000	2.795
10.100	2.806
10.200	2.817
10.300	2.827
10.400	2.837
10.500	2.847
10.600	2.856
10.700	2.865
10.800	2.874
10.900	2.882
11.000	2.890
11.100	2.897
11.200	2.904
11.300	2.911
11.400	2.918
11.500	2.924
11.600	2.930
11.700	2.935
11.800	2.941
11.900	2.946
12.000	2.950
12.100	2.955
12.200	2.959
12.300	2.963
12.400	2.967
12.500	2.970
12.600	2.973
12.700	2.976
12.800	2.979
12.900	2.981
13.050	2.985
13.200	2.988
13.350	2.990
13.500	2.992
13.650	2.994
13.800	2.996
13.950	2.997
14.100	2.998
14.300	2.999
14.500	2.999
14.700	2.999
14.950	2.999
15.250	2.999
16.500	2.998
16.800	2.998
17.100	2.998
17.450	2.999
17.900	3.000
20.000	3.000


==> 8QAM/data/GMI_0MHz-8.tsv <==
8.600	2.600
8.700	2.616
8.800	2.632
8.900	2.648
9.000	2.663
9.100	2.678
9.200	2.693
9.300	2.707
9.400	2.720
9.500	2.734
9.600	2.747
9.700	2.759
9.800	2.772
9.900	2.784
10.000	2.795
10.100	2.806
10.200	2.817
10.300	2.827
10.400	2.837
10.500	2.847
10.600	2.856
10.700	2.865
10.800	2.874
10.900	2.882
11.000	2.890
11.100	2.897
11.200	2.904
11.300	2.911
11.400	2.918
11.500	2.924
11.600	2.930
11.700	2.935
11.800	2.941
11.900	2.946
12.000	2.950
12.100	2.955
12.200	2.959
12.300	2.963
12.400	2.967
12.500	2.970
12.600	2.973
12.700	2.976
12.800	2.979
12.900	2.981
13.050	2.985
13.200	2.988
13.350	2.990
13.500	2.992
13.650	2.994
13.800	2.996
13.950	2.997
14.100	2.998
14.300	2.999
14.500	2.999
14.700	2.999
14.950	2.999
15.250	2.999
16.500	2.998
16.800	2.998
17.100	2.998
17.450	2.999
17.900	3.000
20.000	3.000


==> 8QAM/data/GMI_0MHz-9.tsv <==
9.400	2.594
9.500	2.609
9.600	2.625
9.700	2.640
9.800	2.654
9.900	2.669
10.000	2.683
10.100	2.696
10.200	2.710
10.300	2.723
10.400	2.735
10.500	2.747
10.600	2.759
10.700	2.771
10.800	2.782
10.900	2.793
11.000	2.803
11.100	2.814
11.200	2.823
11.300	2.833
11.400	2.842
11.500	2.851
11.600	2.859
11.700	2.868
11.800	2.876
11.900	2.883
12.000	2.890
12.100	2.897
12.200	2.904
12.300	2.910
12.400	2.916
12.500	2.922
12.600	2.928
12.700	2.933
12.800	2.938
12.900	2.942
13.000	2.947
13.100	2.951
13.200	2.955
13.300	2.959
13.400	2.962
13.500	2.966
13.650	2.970
13.800	2.974
13.950	2.978
14.100	2.981
14.250	2.984
14.400	2.987
14.550	2.989
14.700	2.991
14.850	2.993
15.000	2.994
15.200	2.996
15.400	2.997
15.600	2.998
15.850	2.998
16.100	2.999
16.450	2.999
17.000	2.999
17.700	2.999
18.250	3.000
18.500	3.000
20.000	3.000


==> 8QAM/data/GMI_1MHz-1.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	3.000
16.000	2.999
15.500	2.998
15.000	2.997
14.500	2.994
14.000	2.989
13.500	2.980
13.000	2.969
12.500	2.950
12.000	2.923
11.500	2.894
11.000	2.860
10.500	2.808
10.000	2.742
9.500	2.678


==> 8QAM/data/GMI_1MHz-10.tsv <==
9.050	2.599
9.150	2.615
9.250	2.631
9.350	2.647
9.450	2.662
9.550	2.677
9.650	2.692
9.750	2.706
9.850	2.720
9.950	2.733
10.050	2.746
10.150	2.759
10.250	2.771
10.350	2.783
10.450	2.795
10.550	2.806
10.650	2.816
10.750	2.827
10.850	2.836
10.950	2.846
11.050	2.855
11.150	2.864
11.250	2.872
11.350	2.880
11.450	2.888
11.550	2.895
11.650	2.902
11.750	2.909
11.850	2.915
11.950	2.921
12.050	2.927
12.150	2.932
12.250	2.937
12.350	2.942
12.450	2.946
12.550	2.951
12.650	2.955
12.750	2.958
12.850	2.962
12.950	2.965
13.050	2.968
13.200	2.973
13.350	2.976
13.500	2.980
13.650	2.983
13.800	2.985
13.950	2.988
14.100	2.990
14.250	2.991
14.450	2.993
14.650	2.995
14.850	2.996
15.100	2.997
15.350	2.998
15.650	2.999
16.000	2.999
16.500	3.000
17.500	3.000
18.700	3.000
20.000	3.000


==> 8QAM/data/GMI_1MHz-11.tsv <==
9.150	2.597
9.250	2.612
9.350	2.627
9.450	2.641
9.550	2.656
9.650	2.670
9.750	2.684
9.850	2.698
9.950	2.711
10.050	2.724
10.150	2.737
10.250	2.749
10.350	2.761
10.450	2.773
10.550	2.784
10.650	2.795
10.750	2.805
10.850	2.816
10.950	2.826
11.050	2.835
11.150	2.844
11.250	2.853
11.350	2.862
11.450	2.870
11.550	2.878
11.650	2.885
11.750	2.892
11.850	2.899
11.950	2.906
12.050	2.912
12.150	2.918
12.250	2.924
12.350	2.929
12.450	2.934
12.550	2.939
12.650	2.943
12.750	2.947
12.850	2.952
12.950	2.955
13.050	2.959
13.150	2.962
13.300	2.967
13.450	2.971
13.600	2.975
13.750	2.978
13.900	2.981
14.050	2.984
14.200	2.986
14.350	2.988
14.500	2.990
14.700	2.992
14.900	2.994
15.100	2.995
15.350	2.996
15.600	2.997
15.900	2.998
16.250	2.999
16.650	3.000
17.200	3.000
17.750	3.000
20.000	3.000


==> 8QAM/data/GMI_1MHz-12.tsv <==
9.950	2.598
10.050	2.613
10.150	2.628
10.250	2.643
10.350	2.657
10.450	2.671
10.550	2.685
10.650	2.699
10.750	2.712
10.850	2.725
10.950	2.737
11.050	2.749
11.150	2.761
11.250	2.772
11.350	2.783
11.450	2.794
11.550	2.804
11.650	2.814
11.750	2.824
11.850	2.833
11.950	2.842
12.050	2.851
12.150	2.859
12.250	2.867
12.350	2.875
12.450	2.882
12.550	2.889
12.650	2.896
12.750	2.902
12.850	2.908
12.950	2.914
13.050	2.920
13.150	2.925
13.250	2.930
13.350	2.935
13.450	2.939
13.550	2.943
13.650	2.947
13.750	2.951
13.850	2.955
14.000	2.959
14.150	2.964
14.300	2.968
14.450	2.972
14.600	2.975
14.750	2.978
14.900	2.981
15.050	2.983
15.200	2.985
15.400	2.988
15.600	2.990
15.800	2.991
16.000	2.993
16.250	2.994
16.500	2.996
16.800	2.997
17.150	2.998
17.550	2.998
18.050	2.999
18.650	3.000
19.350	3.000
20.000	3.000


==> 8QAM/data/GMI_1MHz-13.tsv <==
8.600	2.600
8.700	2.616
8.800	2.632
8.900	2.648
9.000	2.663
9.100	2.678
9.200	2.693
9.300	2.707
9.400	2.720
9.500	2.734
9.600	2.747
9.700	2.759
9.800	2.772
9.900	2.784
10.000	2.795
10.100	2.806
10.200	2.817
10.300	2.827
10.400	2.837
10.500	2.847
10.600	2.856
10.700	2.865
10.800	2.874
10.900	2.882
11.000	2.890
11.100	2.897
11.200	2.904
11.300	2.911
11.400	2.918
11.500	2.924
11.600	2.930
11.700	2.935
11.800	2.941
11.900	2.946
12.000	2.950
12.100	2.955
12.200	2.959
12.300	2.963
12.400	2.967
12.500	2.970
12.600	2.973
12.700	2.976
12.800	2.979
12.900	2.981
13.050	2.985
13.200	2.988
13.350	2.990
13.500	2.992
13.650	2.994
13.800	2.996
13.950	2.997
14.100	2.998
14.300	2.999
14.500	2.999
14.700	2.999
14.950	2.999
15.250	2.999
16.500	2.998
16.800	2.998
17.100	2.998
17.450	2.999
17.900	3.000
20.000	3.000


==> 8QAM/data/GMI_1MHz-14.tsv <==
8.601	2.880
20.000	2.880


==> 8QAM/data/GMI_1MHz-2.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	2.999
16.000	2.999
15.500	2.997
15.000	2.995
14.500	2.991
14.000	2.982
13.500	2.980
13.000	2.960
12.500	2.939
12.000	2.914
11.500	2.879
11.000	2.832
10.500	2.782
10.000	2.718
9.500	2.649


==> 8QAM/data/GMI_1MHz-3.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	2.999
17.500	2.998
17.000	2.998
16.500	2.996
16.000	2.994
15.500	2.989
15.000	2.984
14.500	2.974
14.000	2.959
13.500	2.942
13.000	2.915
12.500	2.886
12.000	2.851
11.500	2.798
11.000	2.745
10.500	2.685
10.000	2.613


==> 8QAM/data/GMI_1MHz-4.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	3.000
16.000	2.999
15.500	2.999
15.000	2.997
14.500	2.994
14.000	2.985
13.500	2.980
13.000	2.969
12.500	2.951
12.000	2.919
11.500	2.893
11.000	2.851
10.500	2.802
10.000	2.740
9.500	2.660


==> 8QAM/data/GMI_1MHz-5.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	2.999
16.000	2.999
15.500	2.998
15.000	2.995
14.500	2.990
14.000	2.983
13.500	2.978
13.000	2.956
12.500	2.936
12.000	2.912
11.500	2.874
11.000	2.832
10.500	2.778
10.000	2.712
9.500	2.645


==> 8QAM/data/GMI_1MHz-6.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	2.999
18.000	2.999
17.500	2.999
17.000	2.997
16.500	2.995
16.000	2.993
15.500	2.989
15.000	2.983
14.500	2.974
14.000	2.959
13.500	2.943
13.000	2.917
12.500	2.886
12.000	2.850
11.500	2.799
11.000	2.747
10.500	2.681
10.000	2.606


==> 8QAM/data/GMI_1MHz-7.tsv <==
9.000	2.599
9.100	2.615
9.200	2.631
9.300	2.646
9.400	2.662
9.500	2.677
9.600	2.691
9.700	2.705
9.800	2.719
9.900	2.732
10.000	2.745
10.100	2.758
10.200	2.770
10.300	2.782
10.400	2.793
10.500	2.804
10.600	2.815
10.700	2.825
10.800	2.835
10.900	2.845
11.000	2.854
11.100	2.863
11.200	2.871
11.300	2.879
11.400	2.887
11.500	2.894
11.600	2.901
11.700	2.908
11.800	2.914
11.900	2.920
12.000	2.926
12.100	2.931
12.200	2.936
12.300	2.941
12.400	2.945
12.500	2.950
12.600	2.954
12.700	2.958
12.800	2.961
12.900	2.964
13.000	2.967
13.150	2.972
13.300	2.976
13.450	2.979
13.600	2.982
13.750	2.985
13.900	2.987
14.050	2.989
14.200	2.991
14.400	2.993
14.600	2.994
14.800	2.996
15.000	2.997
15.250	2.998
15.550	2.999
15.900	2.999
16.350	3.000
17.100	3.000
18.200	3.000
20.000	3.000


==> 8QAM/data/GMI_1MHz-8.tsv <==
9.150	2.599
9.300	2.621
9.450	2.642
9.600	2.664
9.700	2.678
9.800	2.691
9.900	2.705
10.000	2.718
10.100	2.731
10.200	2.744
10.300	2.756
10.400	2.768
10.500	2.780
10.600	2.791
10.700	2.802
10.800	2.812
10.900	2.823
11.000	2.833
11.100	2.842
11.200	2.851
11.300	2.860
11.400	2.869
11.500	2.877
11.600	2.884
11.700	2.892
11.800	2.899
11.900	2.906
12.000	2.912
12.100	2.918
12.200	2.924
12.300	2.929
12.400	2.935
12.500	2.939
12.600	2.944
12.700	2.948
12.800	2.952
12.900	2.956
13.000	2.960
13.100	2.963
13.200	2.966
13.300	2.969
13.450	2.973
13.600	2.976
13.750	2.980
13.900	2.982
14.050	2.985
14.200	2.987
14.350	2.989
14.550	2.991
14.750	2.993
14.950	2.994
15.200	2.996
15.450	2.997
15.750	2.998
16.100	2.999
16.550	2.999
17.100	3.000
17.350	3.000
20.000	3.000


==> 8QAM/data/GMI_1MHz-9.tsv <==
9.900	2.596
10.000	2.611
10.100	2.626
10.200	2.640
10.300	2.654
10.400	2.668
10.500	2.681
10.600	2.695
10.700	2.708
10.800	2.720
10.900	2.732
11.000	2.744
11.100	2.756
11.200	2.767
11.300	2.778
11.400	2.789
11.500	2.799
11.600	2.809
11.700	2.819
11.800	2.828
11.900	2.837
12.000	2.846
12.100	2.854
12.200	2.862
12.300	2.870
12.400	2.877
12.500	2.884
12.600	2.891
12.700	2.898
12.800	2.904
12.900	2.910
13.000	2.916
13.100	2.921
13.200	2.926
13.300	2.931
13.400	2.936
13.500	2.940
13.600	2.944
13.700	2.948
13.800	2.952
13.900	2.956
14.050	2.961
14.200	2.965
14.350	2.969
14.500	2.973
14.650	2.976
14.800	2.979
14.950	2.982
15.100	2.984
15.250	2.986
15.400	2.988
15.600	2.990
15.800	2.992
16.000	2.994
16.250	2.995
16.500	2.996
16.800	2.997
17.150	2.998
17.600	2.999
18.400	2.999
19.150	3.000
19.550	3.000
20.000	3.000


==> 8QAM/data/GMI_2MHz-1.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	3.000
16.000	2.999
15.500	2.998
15.000	2.996
14.500	2.992
14.000	2.987
13.500	2.975
13.000	2.964
12.500	2.945
12.000	2.913
11.500	2.882
11.000	2.839
10.500	2.783
10.000	2.722
9.500	2.640


==> 8QAM/data/GMI_2MHz-10.tsv <==
9.250	2.597
9.350	2.614
9.450	2.630
9.550	2.646
9.650	2.661
9.750	2.677
9.850	2.691
9.950	2.706
10.050	2.720
10.150	2.734
10.250	2.747
10.350	2.760
10.450	2.772
10.550	2.785
10.650	2.796
10.750	2.807
10.850	2.818
10.950	2.829
11.050	2.839
11.150	2.848
11.250	2.858
11.350	2.867
11.450	2.875
11.550	2.883
11.650	2.891
11.750	2.898
11.850	2.905
11.950	2.912
12.050	2.918
12.150	2.924
12.250	2.929
12.350	2.935
12.450	2.940
12.550	2.944
12.650	2.949
12.750	2.953
12.850	2.957
12.950	2.960
13.050	2.964
13.150	2.967
13.250	2.970
13.400	2.974
13.550	2.977
13.700	2.980
13.850	2.983
14.000	2.985
14.150	2.988
14.300	2.989
14.500	2.991
14.700	2.993
14.900	2.995
15.150	2.996
15.400	2.997
15.700	2.998
16.100	2.999
16.600	2.999
17.250	3.000
17.550	3.000
20.000	3.000


==> 8QAM/data/GMI_2MHz-11.tsv <==
9.450	2.594
9.600	2.616
9.750	2.637
9.850	2.652
9.950	2.666
10.050	2.679
10.150	2.693
10.250	2.706
10.350	2.719
10.450	2.732
10.550	2.744
10.650	2.756
10.750	2.767
10.850	2.779
10.950	2.790
11.050	2.800
11.150	2.810
11.250	2.820
11.350	2.830
11.450	2.839
11.550	2.848
11.650	2.857
11.750	2.865
11.850	2.873
11.950	2.880
12.050	2.887
12.150	2.894
12.250	2.901
12.350	2.907
12.450	2.913
12.550	2.919
12.650	2.924
12.750	2.929
12.850	2.934
12.950	2.939
13.050	2.943
13.150	2.947
13.250	2.951
13.350	2.955
13.450	2.958
13.600	2.963
13.750	2.967
13.900	2.971
14.050	2.975
14.200	2.978
14.350	2.981
14.500	2.983
14.650	2.986
14.800	2.988
15.000	2.990
15.200	2.992
15.400	2.994
15.600	2.995
15.850	2.996
16.100	2.997
16.400	2.998
16.750	2.999
17.150	3.000
17.450	3.000
20.000	3.000


==> 8QAM/data/GMI_2MHz-12.tsv <==
10.100	2.597
10.200	2.611
10.300	2.626
10.400	2.640
10.500	2.654
10.600	2.667
10.700	2.681
10.800	2.694
10.900	2.706
11.000	2.719
11.100	2.730
11.200	2.742
11.300	2.753
11.400	2.764
11.500	2.775
11.600	2.785
11.700	2.796
11.800	2.805
11.900	2.815
12.000	2.824
12.100	2.832
12.200	2.841
12.300	2.849
12.400	2.857
12.500	2.864
12.600	2.872
12.700	2.879
12.800	2.885
12.900	2.892
13.000	2.898
13.100	2.904
13.200	2.909
13.300	2.915
13.400	2.920
13.500	2.925
13.600	2.929
13.700	2.934
13.800	2.938
13.900	2.942
14.050	2.947
14.200	2.952
14.350	2.957
14.500	2.961
14.650	2.965
14.800	2.969
14.950	2.972
15.100	2.975
15.250	2.978
15.400	2.980
15.600	2.983
15.800	2.985
16.000	2.987
16.200	2.989
16.450	2.991
16.700	2.993
17.000	2.994
17.350	2.996
17.750	2.997
18.200	2.998
18.700	2.999
19.150	2.999
19.500	3.000
19.800	2.999
20.000	2.999


==> 8QAM/data/GMI_2MHz-13.tsv <==
8.600	2.600
8.700	2.616
8.800	2.632
8.900	2.648
9.000	2.663
9.100	2.678
9.200	2.693
9.300	2.707
9.400	2.720
9.500	2.734
9.600	2.747
9.700	2.759
9.800	2.772
9.900	2.784
10.000	2.795
10.100	2.806
10.200	2.817
10.300	2.827
10.400	2.837
10.500	2.847
10.600	2.856
10.700	2.865
10.800	2.874
10.900	2.882
11.000	2.890
11.100	2.897
11.200	2.904
11.300	2.911
11.400	2.918
11.500	2.924
11.600	2.930
11.700	2.935
11.800	2.941
11.900	2.946
12.000	2.950
12.100	2.955
12.200	2.959
12.300	2.963
12.400	2.967
12.500	2.970
12.600	2.973
12.700	2.976
12.800	2.979
12.900	2.981
13.050	2.985
13.200	2.988
13.350	2.990
13.500	2.992
13.650	2.994
13.800	2.996
13.950	2.997
14.100	2.998
14.300	2.999
14.500	2.999
14.700	2.999
14.950	2.999
15.250	2.999
16.500	2.998
16.800	2.998
17.100	2.998
17.450	2.999
17.900	3.000
20.000	3.000


==> 8QAM/data/GMI_2MHz-14.tsv <==
8.601	2.880
20.000	2.880


==> 8QAM/data/GMI_2MHz-2.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	2.998
16.000	2.998
15.500	2.995
15.000	2.990
14.500	2.987
14.000	2.974
13.500	2.972
13.000	2.942
12.500	2.917
12.000	2.890
11.500	2.851
11.000	2.801
10.500	2.748
10.000	2.687
9.500	2.616


==> 8QAM/data/GMI_2MHz-3.tsv <==
20.000	3.000
19.500	2.999
19.000	2.999
18.500	2.999
18.000	2.997
17.500	2.997
17.000	2.995
16.500	2.991
16.000	2.987
15.500	2.982
15.000	2.973
14.500	2.963
14.000	2.948
13.500	2.927
13.000	2.900
12.500	2.864
12.000	2.827
11.500	2.781
11.000	2.723
10.500	2.659


==> 8QAM/data/GMI_2MHz-4.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	2.999
16.000	2.999
15.500	2.998
15.000	2.994
14.500	2.991
14.000	2.985
13.500	2.977
13.000	2.964
12.500	2.943
12.000	2.911
11.500	2.880
11.000	2.834
10.500	2.776
10.000	2.714
9.500	2.639


==> 8QAM/data/GMI_2MHz-5.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	2.999
16.000	2.997
15.500	2.995
15.000	2.990
14.500	2.986
14.000	2.970
13.500	2.973
13.000	2.938
12.500	2.916
12.000	2.894
11.500	2.840
11.000	2.798
10.500	2.740
10.000	2.672
9.500	2.601


==> 8QAM/data/GMI_2MHz-6.tsv <==
20.000	3.000
19.500	2.999
19.000	2.999
18.500	2.998
18.000	2.998
17.500	2.996
17.000	2.995
16.500	2.992
16.000	2.987
15.500	2.982
15.000	2.972
14.500	2.961
14.000	2.947
13.500	2.925
13.000	2.900
12.500	2.865
12.000	2.825
11.500	2.774
11.000	2.719
10.500	2.654


==> 8QAM/data/GMI_2MHz-7.tsv <==
9.150	2.594
9.250	2.610
9.350	2.626
9.450	2.641
9.550	2.656
9.650	2.671
9.750	2.686
9.850	2.700
9.950	2.714
10.050	2.728
10.150	2.741
10.250	2.753
10.350	2.766
10.450	2.778
10.550	2.789
10.650	2.800
10.750	2.811
10.850	2.822
10.950	2.832
11.050	2.841
11.150	2.851
11.250	2.860
11.350	2.868
11.450	2.876
11.550	2.884
11.650	2.892
11.750	2.899
11.850	2.906
11.950	2.912
12.050	2.918
12.150	2.924
12.250	2.929
12.350	2.935
12.450	2.940
12.550	2.944
12.650	2.949
12.750	2.953
12.850	2.957
12.950	2.960
13.050	2.963
13.150	2.967
13.250	2.970
13.400	2.974
13.550	2.977
13.700	2.980
13.850	2.983
14.000	2.986
14.150	2.988
14.300	2.990
14.450	2.991
14.650	2.993
14.850	2.995
15.050	2.996
15.300	2.997
15.550	2.998
15.850	2.999
16.250	2.999
16.750	3.000
17.500	3.000
18.350	3.000
20.000	3.000


==> 8QAM/data/GMI_2MHz-8.tsv <==
9.350	2.596
9.500	2.618
9.650	2.638
9.800	2.659
9.900	2.672
10.000	2.685
10.100	2.698
10.200	2.711
10.300	2.723
10.400	2.735
10.500	2.747
10.600	2.759
10.700	2.770
10.800	2.781
10.900	2.792
11.000	2.802
11.100	2.812
11.200	2.822
11.300	2.831
11.400	2.840
11.500	2.849
11.600	2.857
11.700	2.865
11.800	2.873
11.900	2.880
12.000	2.888
12.100	2.894
12.200	2.901
12.300	2.907
12.400	2.913
12.500	2.919
12.600	2.924
12.700	2.929
12.800	2.934
12.900	2.939
13.000	2.943
13.100	2.947
13.200	2.951
13.300	2.955
13.400	2.959
13.550	2.963
13.700	2.968
13.850	2.972
14.000	2.975
14.150	2.978
14.300	2.981
14.450	2.984
14.600	2.986
14.750	2.988
14.950	2.990
15.150	2.992
15.350	2.994
15.550	2.995
15.800	2.996
16.050	2.997
16.350	2.998
16.700	2.999
17.150	3.000
17.700	3.000
18.400	3.000
20.000	3.000


==> 8QAM/data/GMI_2MHz-9.tsv <==
10.100	2.600
10.200	2.615
10.300	2.630
10.400	2.644
10.500	2.658
10.600	2.672
10.700	2.685
10.800	2.698
10.900	2.711
11.000	2.723
11.100	2.735
11.200	2.747
11.300	2.758
11.400	2.769
11.500	2.779
11.600	2.790
11.700	2.800
11.800	2.809
11.900	2.818
12.000	2.827
12.100	2.836
12.200	2.844
12.300	2.852
12.400	2.860
12.500	2.867
12.600	2.875
12.700	2.881
12.800	2.888
12.900	2.894
13.000	2.900
13.100	2.906
13.200	2.911
13.300	2.916
13.400	2.921
13.500	2.926
13.600	2.931
13.700	2.935
13.800	2.939
13.950	2.945
14.100	2.950
14.250	2.955
14.400	2.959
14.550	2.963
14.700	2.967
14.850	2.970
15.000	2.973
15.150	2.976
15.300	2.979
15.450	2.981
15.650	2.984
15.850	2.986
16.050	2.988
16.250	2.990
16.500	2.992
16.750	2.993
17.050	2.995
17.350	2.996
17.700	2.997
18.100	2.998
18.600	2.999
19.150	2.999
19.750	2.999
20.000	2.999


==> 8QAM/data/GMI_4MHz-1.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	2.999
16.000	2.998
15.500	2.997
15.000	2.993
14.500	2.988
14.000	2.981
13.500	2.970
13.000	2.955
12.500	2.930
12.000	2.897
11.500	2.856
11.000	2.808
10.500	2.749
10.000	2.684
9.500	2.605


==> 8QAM/data/GMI_4MHz-10.tsv <==
9.500	2.599
9.650	2.621
9.800	2.644
9.900	2.659
10.000	2.673
10.100	2.687
10.200	2.701
10.300	2.715
10.400	2.728
10.500	2.742
10.600	2.754
10.700	2.767
10.800	2.779
10.900	2.790
11.000	2.802
11.100	2.813
11.200	2.823
11.300	2.833
11.400	2.843
11.500	2.853
11.600	2.862
11.700	2.870
11.800	2.879
11.900	2.887
12.000	2.894
12.100	2.901
12.200	2.908
12.300	2.915
12.400	2.921
12.500	2.927
12.600	2.932
12.700	2.938
12.800	2.943
12.900	2.947
13.000	2.951
13.100	2.956
13.200	2.959
13.300	2.963
13.400	2.966
13.500	2.969
13.600	2.972
13.750	2.976
13.900	2.979
14.050	2.982
14.200	2.985
14.350	2.987
14.500	2.989
14.650	2.991
14.800	2.992
15.000	2.994
15.200	2.995
15.450	2.997
15.700	2.997
16.000	2.998
16.400	2.999
17.000	2.999
17.900	3.000
18.350	3.000
20.000	3.000


==> 8QAM/data/GMI_4MHz-11.tsv <==
9.800	2.595
9.950	2.616
10.100	2.637
10.250	2.657
10.350	2.670
10.450	2.683
10.550	2.695
10.650	2.708
10.750	2.720
10.850	2.732
10.950	2.743
11.050	2.755
11.150	2.766
11.250	2.776
11.350	2.787
11.450	2.797
11.550	2.807
11.650	2.816
11.750	2.826
11.850	2.835
11.950	2.843
12.050	2.851
12.150	2.859
12.250	2.867
12.350	2.875
12.450	2.882
12.550	2.889
12.650	2.895
12.750	2.901
12.850	2.907
12.950	2.913
13.050	2.919
13.150	2.924
13.250	2.929
13.350	2.933
13.450	2.938
13.550	2.942
13.650	2.946
13.750	2.950
13.900	2.955
14.050	2.960
14.200	2.965
14.350	2.969
14.500	2.972
14.650	2.976
14.800	2.979
14.950	2.982
15.100	2.984
15.250	2.986
15.450	2.989
15.650	2.991
15.850	2.993
16.050	2.994
16.300	2.996
16.550	2.997
16.800	2.998
17.100	2.999
17.450	2.999
17.850	3.000
18.350	3.000
19.600	3.000
20.000	3.000


==> 8QAM/data/GMI_4MHz-12.tsv <==
10.350	2.596
10.450	2.610
10.550	2.624
10.650	2.638
10.750	2.652
10.850	2.665
10.950	2.678
11.050	2.690
11.150	2.703
11.250	2.715
11.350	2.726
11.450	2.738
11.550	2.749
11.650	2.759
11.750	2.770
11.850	2.780
11.950	2.789
12.050	2.799
12.150	2.808
12.250	2.817
12.350	2.825
12.450	2.834
12.550	2.842
12.650	2.849
12.750	2.857
12.850	2.864
12.950	2.870
13.050	2.877
13.150	2.883
13.250	2.889
13.350	2.895
13.450	2.900
13.550	2.906
13.650	2.911
13.750	2.915
13.850	2.920
13.950	2.924
14.050	2.928
14.200	2.934
14.350	2.939
14.500	2.944
14.650	2.949
14.800	2.953
14.950	2.957
15.100	2.960
15.250	2.964
15.400	2.966
15.550	2.969
15.750	2.972
15.950	2.975
16.150	2.978
16.350	2.980
16.600	2.983
16.850	2.985
17.150	2.987
17.500	2.990
17.900	2.992
18.300	2.994
18.650	2.996
18.950	2.997
19.200	2.998
19.400	2.998
19.600	2.998
19.800	2.997
19.950	2.997
20.000	2.997


==> 8QAM/data/GMI_4MHz-13.tsv <==
8.600	2.600
8.700	2.616
8.800	2.632
8.900	2.648
9.000	2.663
9.100	2.678
9.200	2.693
9.300	2.707
9.400	2.720
9.500	2.734
9.600	2.747
9.700	2.759
9.800	2.772
9.900	2.784
10.000	2.795
10.100	2.806
10.200	2.817
10.300	2.827
10.400	2.837
10.500	2.847
10.600	2.856
10.700	2.865
10.800	2.874
10.900	2.882
11.000	2.890
11.100	2.897
11.200	2.904
11.300	2.911
11.400	2.918
11.500	2.924
11.600	2.930
11.700	2.935
11.800	2.941
11.900	2.946
12.000	2.950
12.100	2.955
12.200	2.959
12.300	2.963
12.400	2.967
12.500	2.970
12.600	2.973
12.700	2.976
12.800	2.979
12.900	2.981
13.050	2.985
13.200	2.988
13.350	2.990
13.500	2.992
13.650	2.994
13.800	2.996
13.950	2.997
14.100	2.998
14.300	2.999
14.500	2.999
14.700	2.999
14.950	2.999
15.250	2.999
16.500	2.998
16.800	2.998
17.100	2.998
17.450	2.999
17.900	3.000
20.000	3.000


==> 8QAM/data/GMI_4MHz-14.tsv <==
8.601	2.880
20.000	2.880


==> 8QAM/data/GMI_4MHz-2.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	2.999
18.000	3.000
17.500	2.998
17.000	2.999
16.500	2.996
16.000	2.994
15.500	2.988
15.000	2.978
14.500	2.975
14.000	2.958
13.500	2.961
13.000	2.912
12.500	2.886
12.000	2.853
11.500	2.802
11.000	2.758
10.500	2.699
10.000	2.630


==> 8QAM/data/GMI_4MHz-3.tsv <==
20.000	2.998
19.500	2.997
19.000	2.996
18.500	2.995
18.000	2.994
17.500	2.990
17.000	2.986
16.500	2.981
16.000	2.977
15.500	2.966
15.000	2.957
14.500	2.942
14.000	2.926
13.500	2.898
13.000	2.869
12.500	2.829
12.000	2.781
11.500	2.734
11.000	2.677
10.500	2.612


==> 8QAM/data/GMI_4MHz-4.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	3.000
17.000	3.000
16.500	2.999
16.000	2.997
15.500	2.997
15.000	2.994
14.500	2.990
14.000	2.977
13.500	2.968
13.000	2.954
12.500	2.928
12.000	2.893
11.500	2.856
11.000	2.802
10.500	2.742
10.000	2.677


==> 8QAM/data/GMI_4MHz-5.tsv <==
20.000	3.000
19.500	3.000
19.000	3.000
18.500	3.000
18.000	3.000
17.500	2.999
17.000	2.999
16.500	2.997
16.000	2.993
15.500	2.990
15.000	2.982
14.500	2.974
14.000	2.951
13.500	2.962
13.000	2.911
12.500	2.885
12.000	2.854
11.500	2.799
11.000	2.753
10.500	2.689
10.000	2.624


==> 8QAM/data/GMI_4MHz-6.tsv <==
20.000	2.998
19.500	2.997
19.000	2.996
18.500	2.995
18.000	2.993
17.500	2.991
17.000	2.987
16.500	2.982
16.000	2.975
15.500	2.967
15.000	2.956
14.500	2.945
14.000	2.927
13.500	2.906
13.000	2.876
12.500	2.836
12.000	2.798
11.500	2.735
11.000	2.687
10.500	2.612


==> 8QAM/data/GMI_4MHz-7.tsv <==
9.450	2.597
9.550	2.613
9.650	2.629
9.750	2.644
9.850	2.659
9.950	2.674
10.050	2.689
10.150	2.703
10.250	2.716
10.350	2.730
10.450	2.743
10.550	2.755
10.650	2.768
10.750	2.779
10.850	2.791
10.950	2.802
11.050	2.813
11.150	2.823
11.250	2.833
11.350	2.842
11.450	2.851
11.550	2.860
11.650	2.869
11.750	2.877
11.850	2.884
11.950	2.892
12.050	2.899
12.150	2.906
12.250	2.912
12.350	2.918
12.450	2.924
12.550	2.929
12.650	2.934
12.750	2.939
12.850	2.944
12.950	2.948
13.050	2.952
13.150	2.956
13.250	2.960
13.350	2.963
13.450	2.966
13.600	2.970
13.750	2.974
13.900	2.978
14.050	2.981
14.200	2.984
14.350	2.986
14.500	2.988
14.650	2.990
14.850	2.992
15.050	2.994
15.250	2.995
15.450	2.996
15.700	2.997
16.000	2.998
16.350	2.999
16.800	2.999
17.450	3.000
18.350	3.000
20.000	3.000


==> 8QAM/data/GMI_4MHz-8.tsv <==
9.750	2.598
9.900	2.619
10.050	2.639
10.150	2.652
10.250	2.665
10.350	2.678
10.450	2.690
10.550	2.703
10.650	2.715
10.750	2.726
10.850	2.738
10.950	2.749
11.050	2.760
11.150	2.770
11.250	2.781
11.350	2.791
11.450	2.801
11.550	2.810
11.650	2.819
11.750	2.828
11.850	2.837
11.950	2.845
12.050	2.853
12.150	2.861
12.250	2.868
12.350	2.875
12.450	2.882
12.550	2.889
12.650	2.895
12.750	2.901
12.850	2.907
12.950	2.913
13.050	2.918
13.150	2.923
13.250	2.928
13.350	2.933
13.450	2.937
13.550	2.941
13.650	2.945
13.800	2.951
13.950	2.956
14.100	2.961
14.250	2.965
14.400	2.969
14.550	2.973
14.700	2.976
14.850	2.979
15.000	2.981
15.150	2.984
15.300	2.986
15.500	2.988
15.700	2.991
15.900	2.992
16.100	2.994
16.350	2.995
16.600	2.996
16.900	2.998
17.200	2.998
17.600	2.999
18.050	2.999
18.700	3.000
20.000	3.000


==> 8QAM/data/GMI_4MHz-9.tsv <==
10.400	2.597
10.500	2.611
10.600	2.625
10.700	2.638
10.800	2.651
10.900	2.664
11.000	2.676
11.100	2.688
11.200	2.700
11.300	2.712
11.400	2.723
11.500	2.734
11.600	2.745
11.700	2.755
11.800	2.766
11.900	2.776
12.000	2.785
12.100	2.795
12.200	2.804
12.300	2.813
12.400	2.821
12.500	2.829
12.600	2.837
12.700	2.845
12.800	2.853
12.900	2.860
13.000	2.867
13.100	2.874
13.200	2.880
13.300	2.886
13.400	2.892
13.500	2.898
13.600	2.903
13.700	2.908
13.800	2.913
13.900	2.918
14.000	2.923
14.100	2.927
14.200	2.931
14.350	2.937
14.500	2.942
14.650	2.947
14.800	2.952
14.950	2.956
15.100	2.959
15.250	2.963
15.400	2.966
15.550	2.969
15.700	2.971
15.900	2.974
16.100	2.977
16.300	2.979
16.500	2.982
16.750	2.984
17.050	2.986
17.400	2.989
17.900	2.992
18.400	2.994
18.750	2.996
19.000	2.997
19.200	2.998
19.400	2.998
19.550	2.998
19.700	2.997
19.850	2.997
20.000	2.996


==> 8QAM/data/dSNR-1.tsv <==
0.000000	0.000000
1.000000	0.446575
2.000000	0.620572
4.000000	0.878292


==> 8QAM/data/dSNR-2.tsv <==
0.000000	0.000000
1.000000	0.643453
2.000000	0.914794
4.000000	1.484593


==> 8QAM/data/dSNR-3.tsv <==
0.000000	1.053137
1.000000	1.570245
2.000000	1.824044
4.000000	2.235952


==> 8QAM/data/dSNR-4.tsv <==
0.000000	1.053137
1.000000	1.123670
2.000000	1.203472
4.000000	1.357661


==> 8QAM/data/dSNR-5.tsv <==
0.000000	1.053137
1.000000	0.926792
2.000000	0.909250
4.000000	0.751359


==> 8QAM/data/dSNR-6.tsv <==
0.000000	1.053137
0.000105	1.624847
0.000209	1.892961
0.000419	2.302750


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=1.0e-04-1.tsv <==
9.75000	0.02897
10.00000	0.02500
10.25000	0.02077
10.50000	0.01674
10.75000	0.01314
11.00000	0.00973
11.25000	0.00710
11.50000	0.00521
11.75000	0.00330
12.00000	0.00238
12.25000	0.00144
12.50000	0.00070
12.75000	0.00038
13.00000	0.00021
13.25000	0.00011
13.50000	0.00005


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=1.0e-04-2.tsv <==
9.75000	0.02244
10.00000	0.01784
10.25000	0.01422
10.50000	0.01085
10.75000	0.00774
11.00000	0.00532
11.25000	0.00342
11.50000	0.00220
11.75000	0.00124
12.00000	0.00064
12.25000	0.00035
12.50000	0.00017
12.75000	0.00007


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=1.0e-04-3.tsv <==
9.75000	0.03251
10.00000	0.02788
10.25000	0.02374
10.50000	0.02003
10.75000	0.01615
11.00000	0.01251
11.25000	0.00975
11.50000	0.00730
11.75000	0.00516
12.00000	0.00325
12.25000	0.00205
12.50000	0.00139
12.75000	0.00089
13.00000	0.00050
13.25000	0.00025
13.50000	0.00006


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=1.0e-04-4.tsv <==
9.75000	0.02212
10.00000	0.01820
10.25000	0.01406
10.50000	0.01085
10.75000	0.00770
11.00000	0.00530
11.25000	0.00339
11.50000	0.00211
11.75000	0.00123
12.00000	0.00063
12.25000	0.00033
12.50000	0.00016
12.75000	0.00008


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=1.0e-04-5.tsv <==
9.75000	0.04468
10.00000	0.04044
10.25000	0.03644
10.50000	0.03236
10.75000	0.02860
11.00000	0.02445
11.25000	0.02068
11.50000	0.01717
11.75000	0.01368
12.00000	0.01042
12.25000	0.00804
12.50000	0.00588
12.75000	0.00433
13.00000	0.00283
13.25000	0.00197
13.50000	0.00118
13.75000	0.00069
14.00000	0.00042
14.25000	0.00024
14.50000	0.00014
14.75000	0.00007


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=1.0e-04-6.tsv <==
9.75000	0.03740
10.00000	0.03302
10.25000	0.02889
10.50000	0.02461
10.75000	0.02063
11.00000	0.01689
11.25000	0.01328
11.50000	0.01019
11.75000	0.00741
12.00000	0.00514
12.25000	0.00352
12.50000	0.00230
12.75000	0.00138
13.00000	0.00078
13.25000	0.00045
13.50000	0.00023
13.75000	0.00011
13.98938	0.00005


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=1.0e-04-7.tsv <==
10.00000	0.00450
16.00000	0.00450


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=2.1e-04-1.tsv <==
9.75000	0.03177
10.00000	0.02756
10.25000	0.02353
10.50000	0.01948
10.75000	0.01544
11.00000	0.01202
11.25000	0.00929
11.50000	0.00667
11.75000	0.00436
12.00000	0.00335
12.25000	0.00206
12.50000	0.00105
12.75000	0.00057
13.00000	0.00032
13.25000	0.00015
13.50000	0.00010


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=2.1e-04-2.tsv <==
9.75000	0.02244
10.00000	0.01784
10.25000	0.01422
10.50000	0.01085
10.75000	0.00774
11.00000	0.00532
11.25000	0.00342
11.50000	0.00220
11.75000	0.00124
12.00000	0.00064
12.25000	0.00035
12.50000	0.00017
12.75000	0.00007


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=2.1e-04-3.tsv <==
9.75000	0.03613
10.00000	0.03237
10.25000	0.02782
10.50000	0.02445
10.75000	0.01989
11.00000	0.01675
11.25000	0.01326
11.50000	0.01051
11.75000	0.00798
12.00000	0.00534
12.25000	0.00365
12.50000	0.00268
12.75000	0.00181
13.00000	0.00124
13.25000	0.00070
13.50000	0.00013
13.75000	0.00006
14.00000	0.00012
14.25000	0.00006


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=2.1e-04-4.tsv <==
9.75000	0.02212
10.00000	0.01820
10.25000	0.01406
10.50000	0.01085
10.75000	0.00770
11.00000	0.00530
11.25000	0.00339
11.50000	0.00211
11.75000	0.00123
12.00000	0.00063
12.25000	0.00033
12.50000	0.00016
12.75000	0.00008


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=2.1e-04-5.tsv <==
9.75000	0.04759
10.00000	0.04378
10.25000	0.03946
10.50000	0.03546
10.75000	0.03165
11.00000	0.02775
11.25000	0.02380
11.50000	0.02017
11.75000	0.01678
12.00000	0.01364
12.25000	0.01065
12.50000	0.00836
12.75000	0.00605
13.00000	0.00449
13.25000	0.00316
13.50000	0.00212
13.75000	0.00138
14.00000	0.00093
14.25000	0.00060
14.50000	0.00032
14.75000	0.00021
15.00000	0.00012
15.25000	0.00007


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=2.1e-04-6.tsv <==
9.75000	0.03740
10.00000	0.03302
10.25000	0.02889
10.50000	0.02461
10.75000	0.02063
11.00000	0.01689
11.25000	0.01328
11.50000	0.01019
11.75000	0.00741
12.00000	0.00514
12.25000	0.00352
12.50000	0.00230
12.75000	0.00138
13.00000	0.00078
13.25000	0.00045
13.50000	0.00023
13.75000	0.00011
13.98938	0.00005


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=2.1e-04-7.tsv <==
10.00000	0.00450
16.00000	0.00450


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=4.2e-04-1.tsv <==
9.75000	0.03589
10.00000	0.03175
10.25000	0.02737
10.50000	0.02323
10.75000	0.02010
11.00000	0.01551
11.25000	0.01192
11.50000	0.00896
11.75000	0.00647
12.00000	0.00478
12.25000	0.00307
12.50000	0.00179
12.75000	0.00107
13.00000	0.00063
13.25000	0.00036
13.50000	0.00020
13.75000	0.00009


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=4.2e-04-2.tsv <==
9.75000	0.02244
10.00000	0.01784
10.25000	0.01422
10.50000	0.01085
10.75000	0.00774
11.00000	0.00532
11.25000	0.00342
11.50000	0.00220
11.75000	0.00124
12.00000	0.00064
12.25000	0.00035
12.50000	0.00017
12.75000	0.00007


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=4.2e-04-3.tsv <==
9.75000	0.04134
10.00000	0.03797
10.25000	0.03349
10.50000	0.03010
10.75000	0.02596
11.00000	0.02212
11.25000	0.01890
11.50000	0.01616
11.75000	0.01307
12.00000	0.00886
12.25000	0.00714
12.50000	0.00547
12.75000	0.00453
13.00000	0.00294
13.25000	0.00210
13.50000	0.00032
13.75000	0.00020
14.00000	0.00061
14.25000	0.00038
14.50000	0.00010


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=4.2e-04-4.tsv <==
9.75000	0.02212
10.00000	0.01820
10.25000	0.01406
10.50000	0.01085
10.75000	0.00770
11.00000	0.00530
11.25000	0.00339
11.50000	0.00211
11.75000	0.00123
12.00000	0.00063
12.25000	0.00033
12.50000	0.00016
12.75000	0.00008


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=4.2e-04-5.tsv <==
9.75000	0.05183
10.00000	0.04777
10.25000	0.04374
10.50000	0.03980
10.75000	0.03587
11.00000	0.03231
11.25000	0.02829
11.50000	0.02493
11.75000	0.02122
12.00000	0.01841
12.25000	0.01493
12.50000	0.01217
12.75000	0.00951
13.00000	0.00743
13.25000	0.00549
13.50000	0.00422
13.75000	0.00301
14.00000	0.00214
14.25000	0.00152
14.50000	0.00105
14.75000	0.00065
15.00000	0.00046
15.25000	0.00030
15.50000	0.00019
15.75000	0.00011
16.00000	0.00007


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=4.2e-04-6.tsv <==
9.75000	0.03740
10.00000	0.03302
10.25000	0.02889
10.50000	0.02461
10.75000	0.02063
11.00000	0.01689
11.25000	0.01328
11.50000	0.01019
11.75000	0.00741
12.00000	0.00514
12.25000	0.00352
12.50000	0.00230
12.75000	0.00138
13.00000	0.00078
13.25000	0.00045
13.50000	0.00023
13.75000	0.00011
13.98938	0.00005


==> 8QAM/data_fec/SD_Hamming_M=8_RPN=4.2e-04-7.tsv <==
10.00000	0.00450
16.00000	0.00450


==> tools/IEEEtrantools_doc.txt <==

IEEEtrantools_doc.txt 2015/08/26 version 1.5
(Version 1.5 is based on the commands of version 1.8b of IEEEtran.cls)
This document is the user guide for the IEEEtrantools.sty package.

The IEEEtrantools.sty package provides several popular and unique
commands from the IEEEtran.cls class file.

IEEEtrantools.sty should not be used with IEEEtran.cls.

For helpful tips, answers to frequently asked questions and other support,
visit the IEEEtrantools support page at my website:

http://www.michaelshell.org/tex/ieeetran/tools/

The latest version and documentation of IEEEtrantools can be obtained at:
http://www.ctan.org/pkg/ieeetran

Copyright (c) 2002-2015 by Michael Shell
                        See
                        http://www.michaelshell.org/
                        for current contact information.

*************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall the IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: IEEEtrantools.sty, IEEEtrantools_doc.txt, changelog.txt
*************************************************************************


Available package options e.g., \usepackage[redeflists]{IEEEtrantools}

 redeflists
    Causes IEEEtrantools to redefine the standard LaTeX itemize,
    enumerate and description (IED) lists to their IEEE versions.
    The default behavior is to retain the standard definitions
    of itemize, enumerate and description. The IEEEtran versions are
    always available as IEEEitemize, IEEEenumerate and IEEEdescription
    and the original LaTeX versions are always available as LaTeXitemize,
    LaTeXenumerate and LaTeXdescription.

**********************************************************************

The IEEEtrantools.sty package provides several commands from IEEEtran.cls
so that they can be used under other LaTeX classes. This guide covers only
the differences in the use (or undocumented uses) of the commands from
those provided by IEEEtran.cls. For complete documentation on these
commands, see the relevant sections in the IEEEtran_HOWTO manual which
is available at
http://www.ctan.org/pkg/ieeetran

IEEEtrantools.sty provides \IEEEPARstart; the \bstctlcite command for the
control entry types of IEEEtran.bst V1.00 and later; \IEEEnoauxwrite; 
the IEEE IED list environments; and the complete IEEEeqnarray family,
including the IEEEeqnarray support commands, the IEEEproof environment
and  \IEEEauthorrefmark.

Please note that, as a package file, IEEEtrantools.sty will not attempt
to alter document formatting (other than if the IDE lists are redefined
if the redeflists option is invoked) as controlled by the class file.
Therefore, there may be spacing/layout differences between the results
of the same IEEEtran commands under IEEEtran.cls and the user's class
file as different fonts, default values for the various length commands,
etc., are used than under IEEEtran.cls.





*** \IEEEPARstart ***

\IEEEPARstart{}{} is used to provide a large initial "drop cap" letter(s) as
well as to capitialize the remaining letters of the first word of a chapter
or section (if placed within the second argument). e.g.,
\IEEEPARstart{O}{nce}

IEEEtrantools.sty provides the user with a way to control the various
parameters of the \IEEEPARstart letters.

Below is how the user can alter them (after the IEEEtrantools.sty package
is loaded). Default values are shown. IEEEtrantools will not override
any previous definitions of these parameters if they already exist when
the package is loaded.


% The number of lines that are indented to clear the drop cap letter.
% You may need to increase this beyond 1 + \IEEEPARstartDROPDEPTH if
% you are using lowercase letters with descenders.
\renewcommand{\IEEEPARstartDROPLINES}{2}

% The minimum number of lines left on a page to allow an \IEEEPARstart.
% Does not take into consideration glue shrink, so it tends to be overly
% cautious.
\renewcommand{\IEEEPARstartMINPAGELINES}{2}

% The height of the drop cap (*above* the baseline), is adjusted to match
% the height of this text in the current font (when \IEEEPARstart is called).
% Use a strut if you want a height not based on that of the main text font.
\renewcommand{\IEEEPARstartHEIGHTTEXT}{T}

% The depth the letter is lowered below the baseline. The height (and size)
% of the letter is determined by the sum of this value and the height of
% \IEEEPARstartHEIGHTTEXT in the current font. It is a good idea to set this
% value in terms of the baselineskip so that it can respond to changes
% therein.
\renewcommand{\IEEEPARstartDROPDEPTH}{1.1\baselineskip}

% The font the drop cap will be rendered in. The argument is a command that
% can take zero or one argument.
\renewcommand{\IEEEPARstartFONTSTYLE}{\bfseries}

% Any additional, non-font related commands needed to modify the drop cap
% letter, can take zero or one argument.
\renewcommand{\IEEEPARstartCAPSTYLE}{\MakeUppercase}

% The font that will be used to render the rest of the word (second argument
% to \IEEEPARstart), can take zero or one argument.
\renewcommand{\IEEEPARstartWORDFONTSTYLE}{\relax}

% Any additional, non-font related commands needed to modify the rest of the
% word (second argument to \IEEEPARstart), can take zero or one argument.
\renewcommand{\IEEEPARstartWORDCAPSTYLE}{\MakeUppercase}

% The horizontal separation distance from the drop letter to the main text.
% Lengths that depend on the font (i.e., ex, em, etc.) will be referenced to
% the font that is active when \IEEEPARstart is called.
\renewcommand{\IEEEPARstartSEP}{0.15em}

% The Horizontal offset applied to the left of the drop cap. The drop cap
% can be shifted left (negative) or right (positive) using this parameter.
% Lengths that depend on the font (e.g., ex, em, etc.) will be referenced
% to the font that is active when \IEEEPARstart is called.
\renewcommand{\IEEEPARstartHOFFSET}{0em}

For \IEEEPARstartSEP and \IEEEPARstartHOFFSET, you can also reference the
length variable, \IEEEPARstartletwidth, which will be set to the width of
the drop drop before it is rendered. e.g.,
\renewcommand{\IEEEPARstartHOFFSET}{-0.5\IEEEPARstartletwidth}
will cause the drop cap to be shifted leftward by half its width.

% Italic correction command applied at the end of the drop cap when
% evaluating its width. Without this, italic or slanted drop cap letters will
% "crash into" the main text because their full true width is not taken into
% consideration.
\renewcommand{\IEEEPARstartITLCORRECT}{\/}





*** \bstctlcite ***

\bstctlcite{} is used to issue a citation for a special IEEEtran.bst BibTeX
style control entry which can control various operating parameters of the
IEEEtran.bst file (V1.00 and later):

\bstctlcite{IEEEexample:BSTcontrol}

V1.2 and later of IEEEtrantools.sty provides for an optional argument so
that different auxiliary file specifiers may be used in documents with
multiple bibliographies:

\bstctlcite[@auxoutsec]{IEEEexample:BSTcontrol}

\bstctlcite operates silently and will not alter the citation numbers or
place a citation entry into the main text or bibliography (when used with
IEEEtran.bst). It should not be used with .bst files that do not provide
support for these special BST control entries.

See the IEEEtran.bst BibTeX style documentation for details.
http://www.michaelshell.org/tex/ieeetran/bibtex/
http://www.ctan.org/pkg/ieeetran




*** \IEEEnoauxwrite ***

Sometimes an author wants to cite something within \thanks or other section
that comes early in the document, but does not want that to take the place
of the first reference in the main text (e.g., alter the citation counter).
Assuming the publisher's rules allow citations in footnote and/or abstract
sections of the document, the command \IEEEnoauxwrite{} can be used:

\author{... \thanks{... \IEEEnoauxwrite{\cite{myreference}}.}}

to accomplish this.

If the reference is not also cited elsewhere in the document, it will have
to be manually inserted into the reference list of the bibliography via a
\nocite. If the \nocite is done at the end of document, the citation will
be last in the reference list rather than first as would normally happen
with citations within \thanks.




*** itemize, enumerate and description (IED) lists ***

IEEEtrantools provides the IEEEitemize, IEEEenumerate and IEEEdescription
list environments that offer enhanced controls and make it much easier to
create such lists when the main text is "block indented" from the 
labels (IEEE style).

By default, the LaTeX IED list environments are not overridden with the
IEEE IED versions. To force this, load IEEEtrantools.sty with the
"redeflists" option:

\usepackage[redeflists]{IEEEtrantools}

In any event, the IEEE IED list environments are available as IEEEitemize,
IEEEenumerate, and IEEEdescription. The IEEE IED lists depend on the LaTeX
low-level list environment, so class files that redefine it may also alter
the IEEE IED list formatting. The original LaTeX IED environments (as
provided by the LaTeX kernel and class file) are always retained as
LaTeXitemize, LaTeXenumerate and LaTeXdescription.

Beware that the default enumerate label width will not be correct if
the class file is not using normalfont "9)" style labeled enumerated lists.

The support commands for the IEEE IED list environments (\IEEEsetlabelwidth,
\IEEEusemathlabelsep, \IEEEiedlabeljustifyl, etc.) are also provided.

See the section on lists in the IEEEtran_HOWTO manual for full details
on the IEEE style lists.
http://www.ctan.org/pkg/ieeetrantools



*** The IEEEeqnarray family ***

Please note that IEEEtrantools provides and sets the length variable
\IEEEnormaljot. At the \begin{document}, \IEEEnormaljot will be set to
the current value of \jot. If the user later alters the document's
nominal \jot, the value of \IEEEnormaljot should be revised as well.

The support commands for the IEEEeqnarray commands (\IEEEstrut, 
\IEEEeqnarrayvrule, \IEEEvisiblestrutstrue, etc.) are also provided.

For more information on the use of the IEEEeqnarray family of commands,
the following sources of information are recommended:

 1. The IEEEtran HOWTO manual (IEEEeqnarray is covered in the Appendices):
    http://www.ctan.org/pkg/ieeetrantools

 2. Stefan M. Moser's "How to Typeset Equations in LaTeX"
    http://moser.cm.nctu.edu.tw/manuals.html#eqlatex

 3. Tobias Oetiker's "The Not So Short Introduction to LaTeX2e"
    http://www.ctan.org/pkg/lshort




*** The IEEEproof environment ***

IEEEtrantools provides the IEEEtran IEEEproof environment as well as
several undocumented IEEEtran IEEEproof commands that are useful for
non-IEEE related work:

  1. \IEEEQEDoff, when issued within an IEEEproof, turns off the 
     automatic generation of the \IEEEQED symbol at the end of
     the proof.

  2. \IEEEQEDhere emits an \IEEEQED symbol at the place it is executed
     and turns off the \IEEEQED symbol at the end of the proof. This
     can be useful when using IEEEeqnarray within IEEEproof
     \begin{IEEEproof}
       \begin{IEEEeqnarray*}{c+x*}
        x=1. & \IEEEQEDhere
       \end{IEEEeqnarray*}
     \end{IEEEproof}
     % Thanks to Stefan M. Moser for this example.

  3. \IEEEQEDhereeqn is somewhat similar to the AMS \qedhere and
     is for use with the standard equation environment within
     IEEEproof:
     \begin{IEEEproof}
       \begin{equation*}
        x=1. \IEEEQEDhereeqn
       \end{equation*}
     \end{IEEEproof}
     Note that \IEEEQEDhereeqn will put the QED symbol in front
     of an equation number if it exists.

  4. \IEEEproofindentspace allows users to change the indention
     of the proof environment from its IEEEtran default of 2\parindent:
     
     \renewcommand{\IEEEproofindentspace}{1\parindent}
     
     Place the above redefinition before any IEEEproof environments it is
     to affect.




*** \IEEEauthorrefmark{} ***

The \IEEEauthorrefmark{} simply takes a number as an argument and generates
a corresponding superscript symbol. Used in IEEEtran.cls to link author
names to their affiliations:

   Michael Shell\IEEEauthorrefmark{2}



%%%%%%%%%%%%%%%%%%%%%%%%%% End of IEEEtrantools_doc.txt  %%%%%%%%%%%%%%%%%%
% That's all folks!



==> tools/changelog.txt <==


 Changelog history of the IEEEtrantools.sty LaTeX package.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


2015/08/26 V1.5 (V1.8b of IEEEtran.cls)

 1) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 2) Fixed bug with IEEEeqnarray equation number foreground color
    under the color environment of Beamer class.
    Thanks to Joschi Brauchle for reporting this problem.

 3) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


*******
2014/09/17 V1.4 (V1.8a of IEEEtran.cls) changes:

 1) Internal code improvements for command argument processing and
    support for future features.


*******
12/2012 V1.3 (V1.8 of IEEEtran.cls) changes:

 1) No longer redefines the standard LaTeX itemize, enumerate and 
    description (IED) lists by default. (e.g., the older package option
    "retainorgcmds" is now the default behavior.) A new package option,
    "redeflists", can be invoked to redefine the standard IED list
    environments to their IEEE versions. IEEEitemize, IEEEenumerate and
    IEEEdescription remain available in any case. The redeflists option
    may not be compatible with other packages that alter the standard
    IED list environments.

 2) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.

 3) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 4) Now provides the IEEEproof environment, as well as the
    \IEEEQEDhere, \IEEEQEDhereeqn and \IEEEQEDoff commands.
    Also, \IEEEproofindentspace allows users to change the
    IEEEproof indentation via \renewcommand.
    Thanks to Mark D. Butala, Hennadiy Leontyev and Stefan M. Moser
    for suggesting this. Special thanks to Stefan M. Moser for beta
    testing and additional suggestions which improved IEEEproof.

 5) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 6) Added \IEEEauthorrefmark.

 7) Removed support for legacy IED list commands.
    IEEEtrantools no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 1/2007 V1.2 (V1.7 of IEEEtran.cls) changes:

 1) Several commands and environments have depreciated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow
    use of the obsolete forms, but with an warning message to the
    console during compilation:
    \IEEEPARstart
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep
 
 2) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 3) \normalsizebaselineskip no longer provided.

 4) New \IEEEPARstart controls:
    \IEEEPARstartHEIGHTTEXT, \IEEEPARstartFONTSTYLE, \IEEEPARstartCAPSTYLE,
    \IEEEPARstartWORDFONTSTYLE, \IEEEPARstartWORDCAPSTYLE,
    \IEEEPARstartHOFFSET, \IEEEPARstartITLCORRECT
    and the (output) length \IEEEPARstartletwidth.

 5) Provide for an optional argument to \bstctlcite to provide a way to
    specify a different aux file.


*******
 11/2002 V1.1 (V1.6b of IEEEtran.cls) changes:
 
 1) In addition to the IEEE IED lists, the original LaTeX IED style list
    environments are now preserved as LaTeXitemize, LaTeXenumerate, and
    LaTeXdescription. Also, users can now redefine \makelabel within
    IEEE IED list controls. There may be some use for these in specialized
    applications. Thanks to Eli Barzilay for suggesting this feature.


*******


